Cooperative Verification via Collective Invariant Generation

Software verification has recently made enormous progress due to the development of novel verification methods and the speed-up of supporting technologies like SMT solving. To keep software verification tools up to date with these advances, tool developers keep on integrating newly designed methods into their tools, almost exclusively by re-implementing the method within their own framework. While this allows for a conceptual re-use of methods, it requires novel implementations for every new technique. In this paper, we employ cooperative verification in order to avoid reimplementation and enable usage of novel tools as black-box components in verification. Specifically, cooperation is employed for the core ingredient of software verification which is invariant generation. Finding an adequate loop invariant is key to the success of a verification run. Our framework named CoVerCIG allows a master verification tool to delegate the task of invariant generation to one or several specialized helper invariant generators. Their results are then utilized within the verification run of the master verifier, allowing in particular for crosschecking the validity of the invariant. We experimentally evaluate our framework on an instance with two masters and three different invariant generators using a number of benchmarks from SV-COMP 2020. The experiments show that the use of CoVerCIG can increase the number of correctly verified tasks without increasing the used resources

==> figures/kInd-quantile.csv <==
1	../../../sv-benchmarks/c/floats-cbmc-regression/float1.yml	true	7.324333064	3.2738615847192705	187748352
2	../../../sv-benchmarks/c/float-benchs/nan_float_range.yml	true	7.432938173	3.3338126419112086	200081408
3	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	7.884502965	3.378500415943563	232816640
4	../../../sv-benchmarks/c/loop-invariants/const.yml	true	8.013348249	3.4137521549127996	226873344
5	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	8.020157448	3.4622683429624885	214458368
6	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	8.057118317	3.4532492351718247	222081024
7	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	8.165341425	3.422387723112479	237715456
8	../../../sv-benchmarks/c/loop-acceleration/array_3-1.yml	true	8.213485326	3.510009191930294	213708800
9	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	8.221204881	3.386496606050059	235196416
10	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	8.24557601	3.394702237797901	235614208
11	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	8.265064676	3.374383694026619	238866432
12	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	8.283349208	3.3697280432097614	242343936
13	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	8.362591889	3.3904588960576802	234541056
14	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	8.374370416	3.4253770080395043	229265408
15	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	8.37700676	3.4138902600388974	239702016
16	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	8.408733953	3.3747756879311055	238821376
17	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	8.431611229	3.4504023699555546	240754688
18	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	8.433619382	3.4318960239179432	230436864
19	../../../sv-benchmarks/c/float-newlib/float_req_bl_1252a.yml	true	8.438432363	3.485901934094727	224403456
20	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	8.455310992	3.433644498931244	237871104
21	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	8.480071817	3.5180011068005115	234160128
22	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	8.481844574	3.5576820359565318	232120320
23	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	8.501921316	3.4260544378776103	239439872
24	../../../sv-benchmarks/c/loop-new/count_by_1_variant.yml	true	8.549448438	3.4529794370755553	234385408
25	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	8.573653022	3.4101169218774885	245657600
26	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	8.579763848	3.438128011999652	246001664
27	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	8.644964106	3.49423351790756	236617728
28	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	8.668522479	3.4935295111499727	239251456
29	../../../sv-benchmarks/c/loop-acceleration/nested_1-1.yml	true	8.690607435	3.465133863966912	237395968
30	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	8.701937862	3.4699747550766915	243597312
31	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	8.710465746	3.54938631830737	253120512
32	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	8.723302436	3.5217187758535147	244613120
33	../../../sv-benchmarks/c/loop-new/count_by_1.yml	true	8.774031715	3.5016196169890463	235933696
34	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	8.817132657	3.572060512145981	246894592
35	../../../sv-benchmarks/c/loops/trex02-1.yml	true	8.843548117	3.511802294990048	241483776
36	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	8.881611116	3.497901601018384	247066624
37	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	8.931335854	3.4722858760505915	254787584
38	../../../sv-benchmarks/c/loops/nec40.yml	true	8.981804929	3.5905501910019666	250011648
39	../../../sv-benchmarks/c/loops/n.c40.yml	true	9.045447577	3.625850585056469	255344640
40	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	9.065339044	3.602444176096469	248528896
41	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	9.265970357	3.574187943013385	259072000
42	../../../sv-benchmarks/c/loop-acceleration/array_1-2.yml	true	9.339118467	3.7859887569211423	259645440
43	../../../sv-benchmarks/c/loops-crafted-1/nested3-1.yml	true	9.363737109	3.6777278534136713	249593856
44	../../../sv-benchmarks/c/float-newlib/double_req_bl_1072a.yml	true	9.380640311	3.706067157909274	243662848
45	../../../sv-benchmarks/c/loop-crafted/simple_vardep_1.yml	true	9.439906587	3.6735803820192814	255754240
46	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	9.471659926	3.7505209911614656	284958720
47	../../../sv-benchmarks/c/loops/n.c11.yml	true	9.494343634	3.702562357066199	273395712
48	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	9.494408831	3.638175379950553	264589312
49	../../../sv-benchmarks/c/loops/array-1.yml	true	9.560506609	3.72827713820152	258686976
50	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	9.566343397	3.7897129037883133	267374592
51	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	9.588985704	3.6579450871795416	260222976
52	../../../sv-benchmarks/c/loops/trex04.yml	true	9.598521409	3.7144552210811526	263405568
53	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	9.701256621	3.754303490044549	256634880
54	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	9.836760549	3.7702833299990743	269217792
55	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	9.918536592	3.837992544984445	269807616
56	../../../sv-benchmarks/c/loops/sum04-2.yml	true	10.018808373	3.735045281937346	260050944
57	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	10.035748066	3.8138896841555834	252104704
58	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	10.082838739	3.742624665843323	256856064
59	../../../sv-benchmarks/c/loops/sum03-2.yml	true	10.193518096	3.8021100990008563	265256960
60	../../../sv-benchmarks/c/loops/matrix-1.yml	true	10.245943088	4.226341180037707	254349312
61	../../../sv-benchmarks/c/loops/trex03-2.yml	true	10.398204171	3.8300338899716735	271372288
62	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	10.421197403	3.9103644299320877	280182784
63	../../../sv-benchmarks/c/loops/trex01-2.yml	true	10.624965291	3.9701779671013355	262651904
64	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	10.660160878	3.8947640010155737	292216832
65	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	11.050134915	3.9614439450670034	279793664
66	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	11.235721915	3.970417093951255	279216128
67	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	11.425118787	4.038253901991993	287117312
68	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	12.012656827	4.126279162010178	329416704
69	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	12.127688783	4.46221738983877	278126592
70	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	12.140373213	4.402758733136579	308252672
71	../../../sv-benchmarks/c/loop-invgen/id_build.yml	true	12.760832862	4.1699803688097745	282923008
72	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	13.10476202	4.305870784912258	300613632
73	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	13.907522629	4.378845516825095	356941824
74	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	14.427613904	4.914066590135917	302612480
75	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+lhb-reducer.yml	true	14.925561957	4.652962388005108	353222656
76	../../../sv-benchmarks/c/loop-lit/gj2007.yml	true	15.011261063	4.594287757994607	333123584
77	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	15.044647486	8.27338837319985	310317056
78	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	15.299803395	8.177416577935219	300969984
79	../../../sv-benchmarks/c/loops/string-1.yml	true	16.660586559	4.873806392075494	352165888
80	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+nlh-reducer.yml	true	16.716761782	5.089919280027971	374280192
81	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	16.799230988	4.990306669846177	318611456
82	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	18.744373802	5.278479468077421	418295808
83	../../../sv-benchmarks/c/loops-crafted-1/net_reset.yml	true	19.164710091	8.317532630171627	420569088
84	../../../sv-benchmarks/c/loops/lu.cmp.yml	true	19.305924793	5.466642064973712	473825280
85	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	20.369084273	5.790686959866434	363798528
86	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	20.935575965	5.9581649110186845	387870720
87	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	22.215579553	5.8140613390132785	383086592
88	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	22.276617314	6.002416422590613	402722816
89	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.yml	true	22.454200219	5.886240195017308	391274496
90	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	22.48003151	5.954169636126608	392863744
91	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	25.079320263	6.266558418050408	405561344
92	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+nlh-reducer.yml	true	25.606153063	6.586117364000529	440684544
93	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	25.810220866	6.618516930844635	417914880
94	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+lhb-reducer.yml	true	26.067337096	6.845431443070993	437481472
95	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	26.635420209	6.949262619018555	402407424
96	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	26.70966751	9.078388419933617	419233792
97	../../../sv-benchmarks/c/nla-digbench/freire2.yml	false(unreach-call)	28.130795611	7.238060783129185	625328128
98	../../../sv-benchmarks/c/loops/invert_string-1.yml	false(unreach-call)	32.205829192	7.922518888954073	429563904
99	../../../sv-benchmarks/c/float-newlib/double_req_bl_0970b.yml	true	33.218554673	19.629909314215183	1385185280
100	../../../sv-benchmarks/c/loop-lit/gr2006.yml	true	34.571323901	8.486092378851026	468860928
101	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	35.376241115	8.561913470737636	473382912
102	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	36.530621739	8.790353994816542	474263552
103	../../../sv-benchmarks/c/loops/linear_search.yml	false(unreach-call)	38.31783812	12.394303746055812	475783168
104	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	45.390569089	10.393644034862518	556396544
105	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+lhb-reducer.yml	true	46.050891993	11.021372500108555	590696448
106	../../../sv-benchmarks/c/loops/invert_string-3.yml	true	48.068898581	22.91833633510396	487010304
107	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	53.953729824	16.16985360486433	475754496
108	../../../sv-benchmarks/c/float-benchs/sqrt_poly.yml	true	56.584992184	50.75418228190392	444944384
109	../../../sv-benchmarks/c/loops/heavy-2.yml	true	56.704508997	43.27769134612754	1399541760
110	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	58.928936939	14.294271894032136	523169792
111	../../../sv-benchmarks/c/float-newlib/double_req_bl_0270a.yml	true	60.788180874	22.45404796488583	1463050240
112	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	62.770649249	21.093418407952413	605560832
113	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	65.677873473	16.718531215097755	914239488
114	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.UNBOUNDED.pals.c.v+nlh-reducer.yml	true	74.807129923	22.142221544869244	615817216
115	../../../sv-benchmarks/c/list-simple/sll2n_append_unequal.yml	true	76.476692183	23.76977605232969	701677568
116	../../../sv-benchmarks/c/nla-digbench/hard.yml	false(unreach-call)	79.764804921	27.57440064707771	604327936
117	../../../sv-benchmarks/c/loop-new/gauss_sum.yml	true	88.834645968	27.005016507115215	1437470720
118	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	91.803373215	33.150543191004544	1016008704
119	../../../sv-benchmarks/c/nla-digbench/freire1.yml	false(unreach-call)	93.685547136	36.014147373382	835100672
120	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	95.07367991	54.67849111603573	696365056
121	../../../sv-benchmarks/c/float-benchs/interpolation2.c.v+nlh-reducer.yml	true	98.036149463	87.60962152201682	453115904
122	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	99.084811794	38.009476411156356	641388544
123	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	101.378410154	57.25357387587428	656605184
124	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	103.191574134	35.40219841711223	933433344
125	../../../sv-benchmarks/c/product-lines/email_spec6_product20.cil.yml	false(unreach-call)	107.361247706	29.98185411375016	1013735424
126	../../../sv-benchmarks/c/loops/insertion_sort-1.yml	false(unreach-call)	108.560224209	41.942221528152004	656625664
127	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	109.059661309	65.29021082492545	686481408
128	../../../sv-benchmarks/c/loops/sum01-2.yml	true	117.097907239	39.81049557006918	1406574592
129	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	124.138532144	80.7263566982001	708345856
130	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	127.195997696	83.26966415997595	693207040
131	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	127.521380162	87.08190598804504	669732864
132	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+nlh-reducer.yml	true	131.381763466	44.550004086922854	1241972736
133	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	134.531301443	61.970049070194364	910073856
134	../../../sv-benchmarks/c/loop-lit/afnp2014.yml	true	135.359741073	50.95352489105426	944242688
135	../../../sv-benchmarks/c/loop-new/gauss_sum.i.v+cfa-reducer.yml	true	156.236339247	55.25039214966819	1519554560
136	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+cfa-reducer.yml	true	156.454004022	54.69033935572952	1502412800
137	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+lhb-reducer.yml	true	158.576793939	56.09471918316558	1514213376
138	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	158.666833261	61.36147846211679	1024397312
139	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+sep-reducer.yml	true	165.827955503	57.22636350709945	1522647040
140	../../../sv-benchmarks/c/eca-rers2012/Problem18_label30.yml	true	168.563096675	55.81553947785869	3251347456
141	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	169.014721466	63.64990377589129	1222983680
142	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	184.149455959	53.88989560864866	1056473088
143	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.BOUNDED-6.pals.c.v+sep-reducer.yml	true	234.754988802	89.01550845569	1298550784
144	../../../sv-benchmarks/c/loops/vogal-1.yml	true	242.128595808	101.97480974602513	960122880
145	../../../sv-benchmarks/c/eca-rers2012/Problem15_label08.yml	true	559.427670765	249.3876503529027	6351892480
146	../../../sv-benchmarks/c/product-lines/elevator_spec1_product21.cil.yml	true	759.996939415	267.53387590963393	2599202816


==> figures/kInd-veriabs-50-quantile.csv <==
1	../../../sv-benchmarks/c/floats-cbmc-regression/float1.yml	true	7.211811054	3.2251311079598963	189497344
2	../../../sv-benchmarks/c/float-benchs/nan_float_range.yml	true	7.535566706	3.2776801309082657	197844992
3	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	7.692870416	3.3428697899798863	215388160
4	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	8.040491437	3.397995708975941	229556224
5	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	8.175812533	3.502010326948948	221327360
6	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	8.301873937	3.445190282887779	237686784
7	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	8.304837748	3.410291300038807	235749376
8	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	8.330232095	3.3421182470046915	229044224
9	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	8.351679148	3.3531353380531073	237350912
10	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	8.376136806	3.326484069984872	228868096
11	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	8.383375686	3.357784974970855	235839488
12	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	8.386043874	3.3500476829940453	238792704
13	../../../sv-benchmarks/c/loop-new/count_by_1_variant.yml	true	8.391733004	3.318244881927967	237015040
14	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	8.429494623	3.3578664020169526	233684992
15	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	8.430597261	3.3183865880127996	238370816
16	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	8.479193277	3.417655589990318	235950080
17	../../../sv-benchmarks/c/loop-new/count_by_1.yml	true	8.526754	3.4298512330278754	233050112
18	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	8.54829368	3.4455673720221967	237711360
19	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	8.554991239	3.3776463189860806	235290624
20	../../../sv-benchmarks/c/loop-acceleration/array_3-1.yml	true	8.576352664	3.481836042017676	237191168
21	../../../sv-benchmarks/c/float-newlib/float_req_bl_1252a.yml	true	8.60990839	3.5200579310767353	211202048
22	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	8.629131705	3.398351916926913	239595520
23	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	8.635336122	3.4012553240172565	233943040
24	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	8.642672528	3.4340305699734017	239214592
25	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	8.643560373	3.4496815060265362	230748160
26	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	8.646295092	3.4290749009815045	236720128
27	../../../sv-benchmarks/c/loop-invariants/const.yml	true	8.660136562	3.4783475720323622	240336896
28	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	8.742216315	3.5654553409549408	239607808
29	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	8.742655499	3.421539888018742	238391296
30	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	8.74763485	3.5301363579928875	240373760
31	../../../sv-benchmarks/c/loops/n.c40.yml	true	8.762318727	3.522354067012202	243863552
32	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	8.787678421	3.5023920870153233	246738944
33	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	8.792035201	3.428738920018077	243609600
34	../../../sv-benchmarks/c/loops/nec40.yml	true	8.950105404	3.6301874620257877	257302528
35	../../../sv-benchmarks/c/loop-acceleration/nested_1-1.yml	true	9.014927675	3.55310970696155	241852416
36	../../../sv-benchmarks/c/loops/trex02-1.yml	true	9.017418683	3.5726658300263807	240439296
37	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	9.101974161	3.4975311539601535	264949760
38	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	9.122550688	3.432493719039485	241881088
39	../../../sv-benchmarks/c/loop-acceleration/array_1-2.yml	true	9.137722465	3.625184420030564	247746560
40	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	9.262497468	3.430093068978749	241905664
41	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	9.268455663	3.521931385039352	251977728
42	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	9.278832754	3.6300330091034994	270323712
43	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	9.339376115	3.629838381020818	249163776
44	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	9.383743821	3.7022978969616815	261849088
45	../../../sv-benchmarks/c/loops/array-1.yml	true	9.418644327	3.6622832260327414	270098432
46	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	9.419167854	3.6016432580072433	252997632
47	../../../sv-benchmarks/c/loops/n.c11.yml	true	9.467996174	3.690537304035388	258940928
48	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	9.630800716	3.621592396055348	251400192
49	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	9.633705461	3.566821819054894	249942016
50	../../../sv-benchmarks/c/loop-crafted/simple_vardep_1.yml	true	9.66039385	3.6771445479243994	260259840
51	../../../sv-benchmarks/c/loops-crafted-1/nested3-1.yml	true	9.78809742	3.7173449540277943	257380352
52	../../../sv-benchmarks/c/loops/trex04.yml	true	9.887120218	3.7063543029944412	257454080
53	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	9.892994484	3.721083201933652	250511360
54	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	9.984196643	3.6541762499837205	253886464
55	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	10.175567825	3.8062419770285487	276492288
56	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	10.191292372	3.7335458379238844	267476992
57	../../../sv-benchmarks/c/loops/trex03-2.yml	true	10.197651361	3.7898348969756626	266653696
58	../../../sv-benchmarks/c/loops/sum04-2.yml	true	10.22980979	3.7849984380300157	271958016
59	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	10.378743722	3.8427064119605348	273657856
60	../../../sv-benchmarks/c/loops/sum03-2.yml	true	10.512996099	3.8581260059727356	264761344
61	../../../sv-benchmarks/c/float-newlib/double_req_bl_1072a.yml	true	10.522380381	3.693335674935952	261537792
62	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	10.538202269	3.7937734790029936	256729088
63	../../../sv-benchmarks/c/loops/matrix-1.yml	true	10.606708735	4.4886866970337	296525824
64	../../../sv-benchmarks/c/loops/trex01-2.yml	true	10.790133616	3.909473044972401	259469312
65	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	10.943401348	3.93036347796442	282087424
66	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	10.963690632	3.893964410002809	274460672
67	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	11.168554543	3.9908028210047632	264040448
68	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	11.674428347	3.9900922520319	312778752
69	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	12.133943596	4.362530836020596	267624448
70	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	12.819723511	4.451730625005439	277917696
71	../../../sv-benchmarks/c/loop-invgen/id_build.yml	true	12.936358234	4.158196798991412	341172224
72	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	13.646066982	4.2222761360462755	313647104
73	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	14.249339291	4.366263226023875	342913024
74	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	15.022805929	8.26961296889931	287592448
75	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	15.221564875	4.965676569961943	310157312
76	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	15.24022452	8.210150567931123	293773312
77	../../../sv-benchmarks/c/loop-lit/gj2007.yml	true	15.269476059	4.578345634974539	352182272
78	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+lhb-reducer.yml	true	16.290511587	4.6419293789658695	376557568
79	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+nlh-reducer.yml	true	16.68488276	4.9178016759688035	379015168
80	../../../sv-benchmarks/c/loops/string-1.yml	true	16.706729452	4.817414321005344	336527360
81	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	16.724702551	4.884569515008479	310906880
82	../../../sv-benchmarks/c/loops/lu.cmp.yml	true	17.990652212	5.17825774801895	453046272
83	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	18.398124161	5.197527420008555	376725504
84	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	20.558932606	5.8933331340085715	347746304
85	../../../sv-benchmarks/c/loops-crafted-1/net_reset.yml	true	20.792839681	8.601533723063767	414617600
86	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	20.897305203	5.710829418967478	371298304
87	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	21.636314982	5.837494392995723	380465152
88	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.yml	true	21.813912031	5.677905356977135	398643200
89	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	22.58176555	5.8901639159885235	405155840
90	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	23.388874078	6.148554461891763	418521088
91	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	24.360170964	6.366032453021035	421658624
92	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	25.408506834	7.111261003999971	500817920
93	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+lhb-reducer.yml	true	25.652141492	6.613778916071169	429678592
94	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	25.72826959	6.709622052963823	484851712
95	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+nlh-reducer.yml	true	25.801660268	6.5703714420087636	428683264
96	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	26.42400352	6.954257807927206	452689920
97	../../../sv-benchmarks/c/nla-digbench/freire2.yml	false(unreach-call)	29.151972175	7.290429650922306	644431872
98	../../../sv-benchmarks/c/loops/invert_string-1.yml	false(unreach-call)	31.590511576	7.77839915198274	422191104
99	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	32.272191443	7.88075545092579	444321792
100	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	33.298264485	7.996240397915244	458989568
101	../../../sv-benchmarks/c/float-newlib/double_req_bl_0970b.yml	true	33.350059191	20.67329545901157	1372028928
102	../../../sv-benchmarks/c/loop-lit/gr2006.yml	true	34.507299103	8.55725773202721	405307392
103	../../../sv-benchmarks/c/loops/linear_search.yml	false(unreach-call)	36.880588409	11.86209168098867	429817856
104	../../../sv-benchmarks/c/float-benchs/sqrt_poly.yml	true	39.417201961	33.898296799045056	385253376
105	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	40.154758585	9.394543810049072	547876864
106	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+lhb-reducer.yml	true	42.577221683	10.601726040942594	513777664
107	../../../sv-benchmarks/c/loops/invert_string-3.yml	true	48.956754488	22.33467082097195	496373760
108	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	54.859885728	16.42191846796777	500363264
109	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	56.689033867	13.646808448946103	813436928
110	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	58.452113959	14.201756985974498	658853888
111	../../../sv-benchmarks/c/loops/heavy-2.yml	true	58.611513372	42.84264018799877	1503862784
112	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	61.903547162	20.597280028974637	609017856
113	../../../sv-benchmarks/c/float-newlib/double_req_bl_0270a.yml	true	63.069739444	23.510215739021078	1411932160
114	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.UNBOUNDED.pals.c.v+nlh-reducer.yml	true	75.750762303	22.201223165960982	712409088
115	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	75.765145998	23.30592955101747	1169182720
116	../../../sv-benchmarks/c/list-simple/sll2n_append_unequal.yml	true	77.875662919	23.901273507042788	708370432
117	../../../sv-benchmarks/c/loop-new/gauss_sum.yml	true	94.37814136	28.930694524897262	1306591232
118	../../../sv-benchmarks/c/nla-digbench/freire1.yml	false(unreach-call)	94.76418695	36.642467202967964	696233984
119	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	96.142564961	37.45377195999026	630173696
120	../../../sv-benchmarks/c/loops/insertion_sort-1.yml	false(unreach-call)	101.164964525	38.602850543975364	588587008
121	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	104.157503469	35.66592673002742	930484224
122	../../../sv-benchmarks/c/product-lines/email_spec6_product20.cil.yml	false(unreach-call)	104.569568067	28.66607602708973	1086201856
123	../../../sv-benchmarks/c/nla-digbench/hard.yml	false(unreach-call)	109.573536982	40.78970036294777	636387328
124	../../../sv-benchmarks/c/loops/sum01-2.yml	true	122.908066531	40.70577200700063	1443467264
125	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+nlh-reducer.yml	true	132.778030755	43.29388445499353	1238876160
126	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	147.924995567	44.29800951795187	1207451648
127	../../../sv-benchmarks/c/eca-rers2012/Problem18_label30.yml	true	156.631852189	53.761943820049055	3293409280
128	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	158.094182859	74.63461132301018	1122926592
129	../../../sv-benchmarks/c/loop-new/gauss_sum.i.v+cfa-reducer.yml	true	160.476721272	56.16177154099569	1517211648
130	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+cfa-reducer.yml	true	162.308663356	57.00986195495352	1507291136
131	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+sep-reducer.yml	true	164.805329964	57.87416668701917	1621282816
132	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+lhb-reducer.yml	true	166.151305829	58.24602657894138	1460776960
133	../../../sv-benchmarks/c/loop-lit/afnp2014.yml	true	191.346964303	79.67951450799592	971157504
134	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	195.724921702	76.86632316501345	1464246272
135	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	212.571692299	82.54999516002135	1368866816
136	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	214.436789182	85.18278899905272	1618227200
137	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	215.819269594	82.77774012798909	1163644928
138	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	221.239720236	106.15740799391642	1373536256
139	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	224.54757057	102.22129084705375	1337323520
140	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	224.870675727	103.70611268095672	1278648320
141	../../../sv-benchmarks/c/float-benchs/interpolation2.c.v+nlh-reducer.yml	true	228.009441556	154.5132907429943	980541440
142	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	252.612934517	80.83810444106348	2087804928
143	../../../sv-benchmarks/c/loop-acceleration/overflow_1-1.yml	true	301.804115945	88.25735952903051	1360973824
144	../../../sv-benchmarks/c/loop-new/count_by_2.yml	true	301.850581441	88.0747863180004	1308233728
145	../../../sv-benchmarks/c/loop-acceleration/simple_1-2.yml	true	302.125619144	88.3127163919853	1401614336
146	../../../sv-benchmarks/c/loops-crafted-1/loopv3.yml	true	303.429500083	88.9374292709399	1950932992
147	../../../sv-benchmarks/c/loop-acceleration/functions_1-1.yml	true	304.814742161	88.40168393193744	1298153472
148	../../../sv-benchmarks/c/loop-invariants/mod4.yml	true	306.125513321	88.05397181701846	1459085312
149	../../../sv-benchmarks/c/loop-acceleration/simple_3-2.yml	true	307.655136361	88.49308035697322	1335820288
150	../../../sv-benchmarks/c/loop-invariants/even.yml	true	308.258798877	88.2058527180925	1445978112
151	../../../sv-benchmarks/c/loops/count_up_down-1.yml	true	325.308855106	92.52210674801609	1378926592
152	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.BOUNDED-6.pals.c.v+sep-reducer.yml	true	401.241549081	105.23808770498727	3557007360
153	../../../sv-benchmarks/c/loops/eureka_01-2.yml	true	428.941020897	290.2789347980288	2072313856
154	../../../sv-benchmarks/c/loops-crafted-1/loopv1.yml	true	468.458202649	156.3254572940059	1940992000
155	../../../sv-benchmarks/c/loops/vogal-1.yml	true	581.808546789	205.6851713039796	1887621120
156	../../../sv-benchmarks/c/loop-acceleration/phases_1-1.yml	true	780.740058147	243.97971655696165	7050801152
157	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_11.yml	true	780.994540449	243.75754648202565	7494426624
158	../../../sv-benchmarks/c/loops-crafted-1/Mono1_1-2.yml	true	782.613493755	243.7793240279425	7253258240
159	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_8.yml	true	786.345633743	244.2889489219524	7026712576
160	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_10.yml	true	787.198845416	243.9212100279983	6966063104
161	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_3.yml	true	809.120272218	245.06582600506954	8282091520
162	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_7.yml	true	819.607248139	244.6613916120259	7583232000
163	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_14.yml	true	821.471203271	244.77760333498009	7888871424


==> figures/rq1/coinverify-kInd-rerun.2020-05-06.csv <==
1	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	8.164698578	3.4414472291246057	216838144
2	../../../sv-benchmarks/c/float-benchs/nan_float_range.yml	true	8.355586529	3.575925996992737	201637888
3	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	8.48521374	3.453747113700956	219770880
4	../../../sv-benchmarks/c/floats-cbmc-regression/float1.yml	true	8.492083991	3.6809490039013326	190468096
5	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	8.605955784	3.394752967171371	237858816
6	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	8.619230083	3.4507660921663046	230072320
7	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	8.634539239	3.4295883397571743	232820736
8	../../../sv-benchmarks/c/loop-new/count_by_1_variant.yml	true	8.639401463	3.549001046922058	239292416
9	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	8.752824228	3.433381728362292	233357312
10	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	8.831363735	3.4696697792969644	236703744
11	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	8.841495776	3.481551074888557	230510592
12	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	8.873625447	3.616849599406123	231038976
13	../../../sv-benchmarks/c/loop-invariants/const.yml	true	8.880940312	3.5453570000827312	233390080
14	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	8.900758258	3.5037261359393597	239697920
15	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	8.904839702	3.4428074448369443	240263168
16	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	8.916947679	3.4933332139626145	236335104
17	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	8.918513372	3.5247403206303716	227696640
18	../../../sv-benchmarks/c/loops/trex02-1.yml	true	8.932502631	3.537169909104705	232353792
19	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	8.945925178	3.417072454933077	236183552
20	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	9.025614935	3.5490762908011675	244879360
21	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	9.035315612	3.489414740819484	238931968
22	../../../sv-benchmarks/c/loop-new/count_by_1.yml	true	9.037797369	3.536533584818244	241565696
23	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	9.063979189	3.5173845253884792	234209280
24	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	9.07807245	3.5596220837906003	229859328
25	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	9.081385825	3.481387311127037	244248576
26	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	9.135545924	3.5216815541498363	236101632
27	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	9.166201106	3.573453596327454	242221056
28	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	9.170616392	3.505090916994959	235192320
29	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	9.189693337	3.492042440921068	237379584
30	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	9.206415381	3.500620799139142	240967680
31	../../../sv-benchmarks/c/loop-acceleration/array_3-1.yml	true	9.26341495	3.604092022869736	237965312
32	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	9.39196332	3.748862775042653	245239808
33	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	9.532966138	3.6095017809420824	252936192
34	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	9.573713701	3.653401682153344	250761216
35	../../../sv-benchmarks/c/loops/n.c40.yml	true	9.589721328	3.67366786301136	247545856
36	../../../sv-benchmarks/c/loop-acceleration/nested_1-1.yml	true	9.619342118	3.549475444946438	243388416
37	../../../sv-benchmarks/c/float-newlib/float_req_bl_1252a.yml	true	9.621765419	4.4248619209975	210714624
38	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	9.641051141	3.645141947083175	241139712
39	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	9.644837599	3.7614287990145385	247590912
40	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	9.707986935	3.8291393471881747	244842496
41	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	9.758859525	3.8653399320319295	235823104
42	../../../sv-benchmarks/c/loops/nec40.yml	true	9.816309898	3.7376179601997137	268267520
43	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	9.827520557	3.8060053498484194	265682944
44	../../../sv-benchmarks/c/loop-crafted/simple_vardep_1.yml	true	9.95542661	3.757112620398402	256286720
45	../../../sv-benchmarks/c/loops/array-1.yml	true	9.988246798	3.7858001608401537	257708032
46	../../../sv-benchmarks/c/loops/n.c11.yml	true	10.059368603	3.8092597029171884	277229568
47	../../../sv-benchmarks/c/loop-acceleration/array_1-2.yml	true	10.18690075	3.8683053757995367	256503808
48	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	10.295352479	3.7212679306976497	273743872
49	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	10.323140721	3.8209767369553447	280309760
50	../../../sv-benchmarks/c/loops/trex04.yml	true	10.343755193	3.856774658896029	268824576
51	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	10.414031775	3.7974821757525206	260206592
52	../../../sv-benchmarks/c/loops/trex03-2.yml	true	10.483698959	3.865150692872703	260136960
53	../../../sv-benchmarks/c/loops-crafted-1/nested3-1.yml	true	10.542493705	4.0692684897221625	251351040
54	../../../sv-benchmarks/c/loops/sum04-2.yml	true	10.591041731	3.9290648638270795	257740800
55	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	10.613723553	3.8131432333029807	264454144
56	../../../sv-benchmarks/c/loops/matrix-1.yml	true	10.647755216	4.209500355180353	262500352
57	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	10.709294564	4.545123444870114	224354304
58	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	10.731136278	3.889931946992874	263811072
59	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	10.880597371	3.9289175043813884	278913024
60	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	11.054788906	4.129237312357873	249548800
61	../../../sv-benchmarks/c/loops/sum03-2.yml	true	11.12413474	3.9495402998290956	268496896
62	../../../sv-benchmarks/c/loops/trex01-2.yml	true	11.134514115	3.9974004649557173	266719232
63	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	11.183234273	3.8897145041264594	264916992
64	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	11.517222552	3.9773648199625313	278200320
65	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	11.623385535	4.045073986053467	281464832
66	../../../sv-benchmarks/c/float-newlib/double_req_bl_1072a.yml	true	11.681584046	4.296731398906559	236261376
67	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	12.950715534	4.1774440091103315	291377152
68	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	13.049673418	4.477186006028205	264757248
69	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	13.185751581	4.525777959264815	277921792
70	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	13.666122007	4.34152370179072	318705664
71	../../../sv-benchmarks/c/loop-invgen/id_build.yml	true	13.693381396	4.304364136885852	280502272
72	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	14.123584403	4.941287975292653	293560320
73	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	14.974060302	4.437044326681644	321249280
74	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	15.564802938	5.112916444893926	298061824
75	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+lhb-reducer.yml	true	15.78245646	4.793215374927968	341884928
76	../../../sv-benchmarks/c/loop-lit/gj2007.yml	true	16.611166191	4.853259777184576	374308864
77	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+nlh-reducer.yml	true	16.966119936	4.9779861639253795	351023104
78	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	17.194791223	9.481263575144112	311455744
79	../../../sv-benchmarks/c/loops/string-1.yml	true	17.245914902	4.89749917993322	342949888
80	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	17.640715901	9.548240538220853	302043136
81	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	19.019461354	5.3534630057401955	374800384
82	../../../sv-benchmarks/c/loops/lu.cmp.yml	true	19.314686908	5.341159414965659	442032128
83	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.yml	true	20.964421385	5.553167507983744	384786432
84	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	21.545736214	6.0051351226866245	368717824
85	../../../sv-benchmarks/c/loops-crafted-1/net_reset.yml	true	22.284781864	9.292399693280458	399601664
86	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	22.334997674	5.905053880997002	381911040
87	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	22.36052748	6.873247733805329	321306624
88	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	23.148548719	6.157700366806239	438484992
89	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	24.725696725	7.276361043099314	362852352
90	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	26.221466233	6.553538903128356	401932288
91	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	26.459234395	7.31685951910913	394911744
92	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	26.721572222	6.86499346839264	459190272
93	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+lhb-reducer.yml	true	26.998515668	6.872930106241256	430915584
94	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+nlh-reducer.yml	true	26.99880693	6.8296853066422045	431329280
95	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	27.289915244	6.601176757365465	415117312
96	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	32.420933792	9.408618467859924	407048192
97	../../../sv-benchmarks/c/loops/invert_string-1.yml	false(unreach-call)	33.298468307	8.202681544236839	452141056
98	../../../sv-benchmarks/c/nla-digbench/freire2.yml	false(unreach-call)	35.995634155	9.037094892002642	655572992
99	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	37.799450331	9.404815848916769	415100928
100	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	38.441133681	9.532955643720925	412925952
101	../../../sv-benchmarks/c/loops/linear_search.yml	false(unreach-call)	40.358638073	12.461450377944857	413032448
102	../../../sv-benchmarks/c/loop-lit/gr2006.yml	true	42.144255334	10.069007297977805	461819904
103	../../../sv-benchmarks/c/float-benchs/sqrt_poly.yml	true	42.898028892	36.37765545677394	390201344
104	../../../sv-benchmarks/c/float-newlib/double_req_bl_0970b.yml	true	43.713700096	23.468495889101177	1412808704
105	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+lhb-reducer.yml	true	48.097319322	11.433164612855762	573247488
106	../../../sv-benchmarks/c/loops/invert_string-3.yml	true	49.76652488	24.160862133838236	477839360
107	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	56.041953231	13.12085966207087	661794816
108	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	58.46547131	13.63379986397922	519544832
109	../../../sv-benchmarks/c/loops/heavy-2.yml	true	61.560147845	45.7496552108787	1483681792
110	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	67.170821574	21.711260491982102	636022784
111	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	71.590746737	20.201147990766913	556277760
112	../../../sv-benchmarks/c/float-newlib/double_req_bl_0270a.yml	true	74.299858197	27.305475112982094	1402224640
113	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	75.352263729	17.76441961200908	832901120
114	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.UNBOUNDED.pals.c.v+nlh-reducer.yml	true	89.438492887	26.55786823760718	626688000
115	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	90.438030594	27.129523647017777	1214435328
116	../../../sv-benchmarks/c/loop-new/gauss_sum.yml	true	90.960772613	28.392214520834386	1321889792
117	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	104.610418222	38.897128365933895	652042240
118	../../../sv-benchmarks/c/list-simple/sll2n_append_unequal.yml	true	113.847979745	35.08472854970023	831537152
119	../../../sv-benchmarks/c/loops/insertion_sort-1.yml	false(unreach-call)	115.407745912	45.16552109410986	619298816
120	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	116.450431245	37.65714940894395	855207936
121	../../../sv-benchmarks/c/nla-digbench/freire1.yml	false(unreach-call)	120.169706279	46.349159255158156	802926592
122	../../../sv-benchmarks/c/loops/sum01-2.yml	true	127.222605748	42.432514605578035	1406066688
123	../../../sv-benchmarks/c/product-lines/email_spec6_product20.cil.yml	false(unreach-call)	128.400692239	34.16466670809314	1218596864
124	../../../sv-benchmarks/c/nla-digbench/hard.yml	false(unreach-call)	131.428858397	47.661381342913955	774721536
125	../../../sv-benchmarks/c/loop-lit/afnp2014.yml	true	144.221580092	53.22543877270073	942161920
126	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+nlh-reducer.yml	true	150.615683868	50.16821001796052	1272193024
127	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+cfa-reducer.yml	true	163.442641704	57.59701638109982	1546854400
128	../../../sv-benchmarks/c/loop-new/gauss_sum.i.v+cfa-reducer.yml	true	167.425945691	59.764650016091764	1457631232
129	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+lhb-reducer.yml	true	167.926113946	59.54519888199866	1499615232
130	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	183.529157526	52.04557157494128	1200910336
131	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	185.807155821	117.78549031121656	1016733696
132	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	212.307580449	130.2490857290104	909434880
133	../../../sv-benchmarks/c/float-benchs/interpolation2.c.v+nlh-reducer.yml	true	216.823199025	201.1652086507529	681046016
134	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	230.912962654	148.53711502207443	1017761792
135	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	235.866268602	171.50081180315465	903319552
136	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	236.636896235	172.5019085770473	741892096
137	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	258.918061934	185.43329104222357	761044992
138	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	282.812169187	141.38123755715787	1368649728
139	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	291.074838174	119.99354496691376	1081675776
140	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+sep-reducer.yml	true	294.540218065	109.82910125004128	1768841216
141	../../../sv-benchmarks/c/eca-rers2012/Problem18_label30.yml	true	352.678234023	114.88832532381639	5253185536
142	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.BOUNDED-6.pals.c.v+sep-reducer.yml	true	461.059407865	190.6891855620779	1536917504
143	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	463.780645259	204.68458512611687	1747746816
144	../../../sv-benchmarks/c/loops/vogal-1.yml	true	505.580202311	221.6734440466389	1199222784


==> figures/rq1/coinverify-kInd-seahorn-50.2020-04-06_0943.results.sv-comp20_prop-reachsafety-50.updated.quantile.csv <==
1	../../../sv-benchmarks/c/floats-cbmc-regression/float1.yml	true	6.75566657	3.2047356758266687	176254976
2	../../../sv-benchmarks/c/float-benchs/nan_float_range.yml	true	7.020770142	3.2608471382409334	183721984
3	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	7.183306257	3.3473675278946757	188813312
4	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	7.350112268	3.2754820813424885	223608832
5	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	7.403702681	3.2289828350767493	227258368
6	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	7.420403049	3.239980468992144	220520448
7	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	7.468154412	3.3057135632261634	220045312
8	../../../sv-benchmarks/c/loop-new/count_by_1_variant.yml	true	7.598275799	3.464866717811674	217178112
9	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	7.612261723	3.3468954330310225	221569024
10	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	7.633514155	3.280221149791032	231366656
11	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	7.650205377	3.2476076683960855	225034240
12	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	7.679476902	3.350245205219835	230580224
13	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	7.686658602	3.3678966122679412	217731072
14	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	7.698373208	3.2907171328552067	229601280
15	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	7.750916674	3.2994716530665755	228331520
16	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	7.828750591	3.414550314191729	227717120
17	../../../sv-benchmarks/c/loops/trex02-1.yml	true	7.831253231	3.4773145341314375	227741696
18	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	7.857211054	3.343661045655608	236597248
19	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	7.898863209	3.440406875219196	221122560
20	../../../sv-benchmarks/c/loop-new/count_by_1.yml	true	7.905967998	3.427199645899236	233590784
21	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	7.906675166	3.359076288063079	230350848
22	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	7.92706748	3.363995422143489	228315136
23	../../../sv-benchmarks/c/loop-acceleration/nested_1-1.yml	true	7.92798507	3.407406256068498	227442688
24	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	7.950716185	3.405771045014262	245178368
25	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	7.952104942	3.3622945388779044	226754560
26	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	7.995476283	3.3792424187995493	233185280
27	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	8.014973403	3.504381189122796	226881536
28	../../../sv-benchmarks/c/float-newlib/float_req_bl_1252a.yml	true	8.029471403	3.4681387622840703	222482432
29	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	8.033337119	3.480908958707005	230965248
30	../../../sv-benchmarks/c/loop-invariants/const.yml	true	8.040077131	3.3990096519701183	227934208
31	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	8.192209237	3.437803966924548	232026112
32	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	8.21122142	3.4047115822322667	239280128
33	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	8.282667501	3.4823402976617217	230465536
34	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	8.369662952	3.534994076937437	244367360
35	../../../sv-benchmarks/c/loops/n.c40.yml	true	8.421672531	3.5737406508997083	243060736
36	../../../sv-benchmarks/c/float-newlib/double_req_bl_1072a.yml	true	8.488685227	3.577646548859775	219721728
37	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	8.496651453	3.5654802080243826	236158976
38	../../../sv-benchmarks/c/loop-crafted/simple_vardep_1.yml	true	8.588161952	3.5794453052803874	247189504
39	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	8.628613226	3.553260121960193	251310080
40	../../../sv-benchmarks/c/loops/nec40.yml	true	8.646025561	3.5591324348933995	245288960
41	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	8.656670097	3.589279306586832	262987776
42	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	8.66714057	3.5995601089671254	252764160
43	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	8.685289823	3.824701455887407	237035520
44	../../../sv-benchmarks/c/loop-acceleration/array_1-2.yml	true	8.694382094	3.697847086004913	238157824
45	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	8.828032371	3.885587691795081	209477632
46	../../../sv-benchmarks/c/loops-crafted-1/nested3-1.yml	true	8.890367381	9.025993430987	237682688
47	../../../sv-benchmarks/c/loops/trex04.yml	true	8.962035427	3.639463142026216	253210624
48	../../../sv-benchmarks/c/loops/trex03-2.yml	true	9.030068961	3.7039150311611593	246087680
49	../../../sv-benchmarks/c/loop-acceleration/array_3-1.yml	true	9.032872217	3.66206172388047	253263872
50	../../../sv-benchmarks/c/loops/n.c11.yml	true	9.069092939	3.624161522835493	243589120
51	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	9.088290409	3.635929901152849	241864704
52	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	9.193445486	3.843301471788436	238505984
53	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	9.239173236	3.630999119952321	257335296
54	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	9.286814072	3.714017581194639	256090112
55	../../../sv-benchmarks/c/loops/sum04-2.yml	true	9.318565542	3.6868139929138124	248598528
56	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	9.379103908	3.7655391437001526	262914048
57	../../../sv-benchmarks/c/loops/sum03-2.yml	true	9.549313023	3.6808491689153016	254611456
58	../../../sv-benchmarks/c/loops/array-1.yml	true	9.555891147	3.841027470305562	259440640
59	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	9.636430477	9.96696341689676	260337664
60	../../../sv-benchmarks/c/loops/matrix-1.yml	true	9.641840563	4.61624104809016	275816448
61	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	9.810971828	3.76037018885836	256421888
62	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	9.942239986	3.789959607180208	274485248
63	../../../sv-benchmarks/c/loops/trex01-2.yml	true	10.163807299	3.8152417708188295	260194304
64	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	10.288810432	3.8474040711298585	269303808
65	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	10.562044304	3.965419210959226	294924288
66	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	10.636709652	4.091222894843668	247107584
67	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	10.973950427	4.051858700346202	272842752
68	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	11.138967019	4.289932017680258	257392640
69	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	11.228082018	4.316298297140747	262057984
70	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	11.384288089	3.992692464031279	293756928
71	../../../sv-benchmarks/c/loop-invgen/id_build.yml	true	12.261474567	4.131113754119724	283787264
72	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	12.830977609	4.166675153188407	301936640
73	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	13.299102279	4.238716019783169	298606592
74	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	13.396267925	7.255974649917334	287203328
75	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	13.42541897	7.441023821942508	281366528
76	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	13.641676772	4.74188544228673	289599488
77	../../../sv-benchmarks/c/loop-lit/gj2007.yml	true	14.301299409	4.532326677814126	334651392
78	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+lhb-reducer.yml	true	14.513006876	4.5653105531819165	319987712
79	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+nlh-reducer.yml	true	15.716986646	4.947264352347702	317464576
80	../../../sv-benchmarks/c/loops/string-1.yml	true	15.775950939	4.751447144895792	362606592
81	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	15.860797201	4.87898606620729	296681472
82	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	17.184567929	5.013764978386462	363864064
83	../../../sv-benchmarks/c/loops-crafted-1/net_reset.yml	true	18.028305243	8.426157569978386	434700288
84	../../../sv-benchmarks/c/loops/lu.cmp.yml	true	18.139652202	5.1941934004426	461725696
85	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	19.351958454	5.678858266212046	349458432
86	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	19.704718219	5.7651600409299135	363143168
87	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.yml	true	19.798725733	5.532557595986873	377253888
88	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	20.209306396	5.585806020069867	377323520
89	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	20.693450099	5.695395575836301	391925760
90	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	21.280166914	5.956566576845944	379514880
91	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	22.184438536	5.912341977935284	437276672
92	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+lhb-reducer.yml	true	23.510110123	6.271871916949749	424259584
93	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+nlh-reducer.yml	true	23.881727294	6.204022714868188	419905536
94	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	24.677722451	6.534583697095513	392593408
95	../../../sv-benchmarks/c/nla-digbench/freire2.yml	false(unreach-call)	26.013262915	6.7952271439135075	633569280
96	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	26.534751876	9.142163677606732	504815616
97	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	26.59800964	6.97291419422254	456245248
98	../../../sv-benchmarks/c/loops/invert_string-1.yml	false(unreach-call)	29.814100941	7.752013656776398	455651328
99	../../../sv-benchmarks/c/float-newlib/double_req_bl_0970b.yml	true	32.973509382	18.50837702397257	1411289088
100	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	35.283389516	8.729801799170673	414924800
101	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	35.814703637	8.737686289008707	439521280
102	../../../sv-benchmarks/c/loops/linear_search.yml	false(unreach-call)	36.103951268	11.794518914073706	428417024
103	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+lhb-reducer.yml	true	39.642887258	10.04055269761011	513609728
104	../../../sv-benchmarks/c/loop-lit/gr2006.yml	true	40.99475209	9.858804014977068	416411648
105	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	44.339620095	10.730477179866284	734478336
106	../../../sv-benchmarks/c/loops/invert_string-3.yml	true	45.728115245	21.562251338735223	471244800
107	../../../sv-benchmarks/c/float-benchs/sqrt_poly.yml	true	45.893666241	40.760505880229175	420560896
108	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	47.915972713	13.884582934901118	446791680
109	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	58	13.716435902751982	563138560
110	../../../sv-benchmarks/c/loops/heavy-2.yml	true	59	42.43085715081543	1447817216
111	../../../sv-benchmarks/c/float-newlib/double_req_bl_0270a.yml	true	60	21.329776098951697	1359273984
112	../../../sv-benchmarks/c/nla-digbench/hard.yml	false(unreach-call)	69	21.75289359781891	575467520
113	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	72	21.056110486388206	644161536
114	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	72	16.775734367780387	816742400
115	../../../sv-benchmarks/c/list-simple/sll2n_append_unequal.yml	true	76	22.554735959041864	604295168
116	../../../sv-benchmarks/c/float-benchs/interpolation2.c.v+nlh-reducer.yml	true	82	79.3915591831319	431202304
117	../../../sv-benchmarks/c/nla-digbench/freire1.yml	false(unreach-call)	84	31.1145236431621	595795968
118	../../../sv-benchmarks/c/loop-new/gauss_sum.yml	true	89	29.720898226369172	1464778752
119	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	92	53.15360882738605	600391680
120	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.UNBOUNDED.pals.c.v+nlh-reducer.yml	true	94	21.14119065925479	686747648
121	../../../sv-benchmarks/c/loops/insertion_sort-1.yml	false(unreach-call)	95	34.8923809453845	719355904
122	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	100	55.88201284408569	700235776
123	../../../sv-benchmarks/c/product-lines/email_spec6_product20.cil.yml	false(unreach-call)	113	30.468356680124998	1192521728
124	../../../sv-benchmarks/c/loops/sum01-2.yml	true	115	38.8551385672763	1359650816
125	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	119	38.01254730625078	617762816
126	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	120	32.06326883705333	1026531328
127	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+nlh-reducer.yml	true	126	40.97718034405261	1221529600
128	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	140	33.659110750071704	761724928
129	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	145	70.11295775976032	935661568
130	../../../sv-benchmarks/c/loop-invariants/odd.yml	true	145	55.55878940457478	663527424
131	../../../sv-benchmarks/c/loops/count_up_down-1.yml	true	149	56.463669429998845	858750976
132	../../../sv-benchmarks/c/loops-crafted-1/sumt2.yml	true	149	57.169723839033395	931622912
133	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	155	69.71794892195612	1033912320
134	../../../sv-benchmarks/c/loop-new/gauss_sum.i.v+cfa-reducer.yml	true	156	58.15521152690053	1608228864
135	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+sep-reducer.yml	true	157	54.348646064754575	1610391552
136	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+cfa-reducer.yml	true	159	59.49923390895128	1590648832
137	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+lhb-reducer.yml	true	166	62.02861203672364	1579634688
138	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	177	113.50419691810384	1016020992
139	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	185	83.04773285519332	1214869504
140	../../../sv-benchmarks/c/loop-lit/afnp2014.yml	true	220	50.7415610156022	938065920
141	../../../sv-benchmarks/c/eca-rers2012/Problem18_label30.yml	true	282	78.77667850395665	3372003328
142	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	294	51.97938125394285	1088430080
143	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	357	291.50105322897434	2286964736
144	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	359	291.53136928519234	2174566400
145	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	366	303.43237977987155	2217033728
146	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.BOUNDED-6.pals.c.v+sep-reducer.yml	true	398	98.80834815790877	1412820992
147	../../../sv-benchmarks/c/loops/vogal-1.yml	true	400	115.15423538070172	1079566336
148	../../../sv-benchmarks/c/product-lines/elevator_spec1_product21.cil.yml	true	735	242.85191251104698	2583617536
149	../../../sv-benchmarks/c/eca-rers2012/Problem15_label08.yml	true	735	257.78772926609963	6554075136


==> figures/rq1/coinverify-pred-seahorn-50.2020-04-09_1006.results.sv-comp20_prop-reachsafety-50.updated.quantile.csv <==
1	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	6.503579995	3.1388145801611245	175374336
2	../../../sv-benchmarks/c/loop-invariants/eq2.yml	true	6.575200985	3.048111471813172	167653376
3	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	6.590947304	3.120448358822614	172797952
4	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	6.591596144	3.1547770211473107	168849408
5	../../../sv-benchmarks/c/loop-invariants/const.yml	true	6.624358268	3.083198227919638	176193536
6	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	6.63094188	3.1787869757972658	174866432
7	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	6.671616995	3.1795743578113616	167870464
8	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	6.675639313	3.1584997810423374	171569152
9	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	6.683872165	3.158585180994123	177156096
10	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	6.721704237	3.1762713082134724	175730688
11	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	6.72334249	3.221383742056787	171945984
12	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	6.732691684	3.2124698627740145	177414144
13	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	6.748591807	3.2788717369548976	175869952
14	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	6.758882689	3.160358041059226	174829568
15	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	6.775841697	3.172376126050949	166797312
16	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	6.779400719	3.234694761224091	176066560
17	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	6.78078564	3.231302893254906	185323520
18	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	6.782930613	3.1984202740713954	170053632
19	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	6.788578959	3.197857342194766	171081728
20	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	6.792668833	3.2653666990809143	177807360
21	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	6.794690261	3.1782235000282526	171487232
22	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	6.812730079	3.237191373948008	171376640
23	../../../sv-benchmarks/c/loops/trex02-1.yml	true	6.877026692	3.2528730020858347	175792128
24	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	6.887617286	3.271057080011815	178429952
25	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	6.897016999	3.270623766351491	179642368
26	../../../sv-benchmarks/c/loops/trex03-2.yml	true	6.90667709	3.227907419204712	178057216
27	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	6.998746734	3.2900447747670114	173993984
28	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	7.008145952	3.32406671019271	181604352
29	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	7.011154223	3.274900537915528	175329280
30	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	7.036049157	3.337318005040288	174235648
31	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	7.052576193	3.288983168080449	173666304
32	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	7.141570944	3.340883942786604	180391936
33	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	7.157515402	3.3180764480493963	176648192
34	../../../sv-benchmarks/c/loops/array-1.yml	true	7.18201232	3.3971530869603157	175661056
35	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	7.185736995	3.2932905512861907	173125632
36	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	7.212857561	3.4210142120718956	177143808
37	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	7.261274031	3.341931459028274	176611328
38	../../../sv-benchmarks/c/loops/string-1.yml	true	7.284572976	3.3643945259973407	180232192
39	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	7.304660346	3.510617350228131	215375872
40	../../../sv-benchmarks/c/loop-lit/jm2006.yml	true	7.309497898	3.4252400947734714	176627712
41	../../../sv-benchmarks/c/loop-lit/jm2006.c.i.v+cfa-reducer.yml	true	7.321925038	3.4583157720044255	173727744
42	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	7.34562779	3.3923525540158153	184545280
43	../../../sv-benchmarks/c/loops/trex04.yml	true	7.454525876	3.4026213129982352	186068992
44	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	7.467757187	3.4967680098488927	181846016
45	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	7.481501435	3.394885062240064	193589248
46	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	7.490617235	3.5060732471756637	183275520
47	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	7.518062206	3.4244648017920554	185913344
48	../../../sv-benchmarks/c/loops/matrix-1.yml	true	7.680971485	3.6699277539737523	178753536
49	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	7.720187229	3.6168358917348087	191102976
50	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	7.727394949	3.5041105900891125	186408960
51	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	7.8003187	3.520245373249054	186191872
52	../../../sv-benchmarks/c/loops/nec40.yml	true	8.139707438	4.217927315738052	186908672
53	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	8.205425078	3.881511045154184	190947328
54	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	8.208215513	3.7002456919290125	213385216
55	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	8.263321961	3.502364411018789	224894976
56	../../../sv-benchmarks/c/loop-invgen/id_build.i.v+lhb-reducer.yml	true	8.27687212	3.7999012577347457	184463360
57	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	8.346440669	3.7255369359627366	197341184
58	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	8.384247707	3.7175431549549103	202432512
59	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	8.386393525	3.7880778247490525	192401408
60	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	8.40087783	3.7084611831232905	192045056
61	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	8.585239129	3.7730384673923254	190869504
62	../../../sv-benchmarks/c/loops/n.c11.yml	true	8.69819623	3.8721409770660102	204242944
63	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	8.819976181	3.7830936862155795	192229376
64	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	9.420604587	4.141270996071398	212934656
65	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	9.491903688	4.651114591863006	216276992
66	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	9.750617869	4.182879208121449	223809536
67	../../../sv-benchmarks/c/loops/n.c40.yml	true	9.850912688	5.796833300031722	186777600
68	../../../sv-benchmarks/c/loops/sum04-2.yml	true	10.228497833	4.317919664084911	220798976
69	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	10.307052697	4.246283040847629	214925312
70	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	10.397164724	4.691786717623472	231616512
71	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	10.891488532	4.843719381839037	226865152
72	../../../sv-benchmarks/c/loop-invgen/apache-escape-absolute.yml	true	11.406250062	4.989047758746892	246370304
73	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	11.492518714	10.335652685724199	258875392
74	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	11.668838381	4.957107218913734	224960512
75	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	11.902537262	5.200197187718004	227405824
76	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.yml	true	12.006630961	6.738035340793431	286449664
77	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.i.v+lhb-reducer.yml	true	12.441044353	7.19574623182416	301203456
78	../../../sv-benchmarks/c/systemc/bist_cell.cil.yml	true	12.757584306	4.9655068619176745	253759488
79	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+lhb-reducer.yml	true	13.222752698	9.463412130717188	202096640
80	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+sep-reducer.yml	true	13.657735875	9.818071394693106	212156416
81	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.i.v+nlh-reducer.yml	true	13.684714901	8.597367553040385	315027456
82	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	14.454021319	5.618405926041305	294817792
83	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	14.482252221	5.924407064914703	266551296
84	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	15.229462645	5.514410360716283	280207360
85	../../../sv-benchmarks/c/loop-invgen/apache-escape-absolute.i.v+cfa-reducer.yml	true	16.196691657	7.251279137097299	308998144
86	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	18.565663005	5.763745099771768	324993024
87	../../../sv-benchmarks/c/loop-invgen/SpamAssassin-loop.yml	true	19.455297186	8.569727804977447	308539392
88	../../../sv-benchmarks/c/loop-invgen/id_build.i.p+nlh-reducer.yml	true	21.664807933	9.171807065140456	365293568
89	../../../sv-benchmarks/c/loop-invgen/id_build.i.p+sep-reducer.yml	true	22.760747252	9.381576315965503	383610880
90	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	25.940643848	22.159731857012957	195502080
91	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	26.587171771	22.714110079221427	198254592
92	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	30.558016359	8.817060904577374	419061760
93	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	32.410528438	10.528425217140466	467468288
94	../../../sv-benchmarks/c/loop-invgen/SpamAssassin-loop.i.v+cfa-reducer.yml	true	32.67192444	21.112782074604183	364449792
95	../../../sv-benchmarks/c/loops/trex01-2.yml	true	33.841379991	16.778000716120005	371978240
96	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	34.709374475	28.309448554646224	255107072
97	../../../sv-benchmarks/c/loops/s3.yml	false(unreach-call)	47.120496807	31.635542394127697	358862848
98	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	48.202271504	19.06785972137004	608313344
99	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	60	41.927917839959264	457388032
100	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	60	30.186991430353373	911589376
101	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	67	51.24888080311939	349110272
102	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	68	48.670595861040056	434659328
103	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	69	48.30827936390415	462020608
104	../../../sv-benchmarks/c/loops-crafted-1/sumt2.yml	true	75	55.46083934279159	384421888
105	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	76	55.11219541402534	510128128
106	../../../sv-benchmarks/c/loops/count_up_down-1.yml	true	77	54.828290715347975	479326208
107	../../../sv-benchmarks/c/loop-invariants/odd.yml	true	79	54.852639075834304	598781952
108	../../../sv-benchmarks/c/loop-lit/gj2007b.yml	true	81	56.274419822730124	395558912
109	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	81	55.67339586932212	541609984
110	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	92	53.53942465595901	999202816
111	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	111	71.64290976291522	478060544
112	../../../sv-benchmarks/c/loops-crafted-1/sumt3.yml	true	116	96.68116585351527	634130432
113	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	122	89.82855889899656	732766208
114	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	123	89.49676224356517	745476096
115	../../../sv-benchmarks/c/systemc/toy.cil.yml	true	138	79.50025762524456	498843648
116	../../../sv-benchmarks/c/systemc/token_ring.04.cil-1.yml	true	148	91.01504534576088	437436416
117	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	178	88.64692668896168	1673670656
118	../../../sv-benchmarks/c/loops/sum03-2.yml	true	193	153.72206927696243	724692992
119	../../../sv-benchmarks/c/loop-acceleration/array_3-1.yml	true	226	122.82860204484314	625360896
120	../../../sv-benchmarks/c/eca-rers2012/Problem06_label26.yml	true	354	140.04433585191146	2153639936
121	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	368	140.24634148320183	2071724032
122	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	638	323.4685656600632	951988224


==> figures/rq1/kInd-sh-50.csv <==
1	../../../sv-benchmarks/c/floats-cbmc-regression/float1.yml	true	6.75566657	3.2047356758266687	176254976
2	../../../sv-benchmarks/c/float-benchs/nan_float_range.yml	true	7.020770142	3.2608471382409334	183721984
3	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	7.183306257	3.3473675278946757	188813312
4	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	7.350112268	3.2754820813424885	223608832
5	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	7.403702681	3.2289828350767493	227258368
6	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	7.420403049	3.239980468992144	220520448
7	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	7.468154412	3.3057135632261634	220045312
8	../../../sv-benchmarks/c/loop-new/count_by_1_variant.yml	true	7.598275799	3.464866717811674	217178112
9	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	7.612261723	3.3468954330310225	221569024
10	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	7.633514155	3.280221149791032	231366656
11	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	7.650205377	3.2476076683960855	225034240
12	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	7.679476902	3.350245205219835	230580224
13	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	7.686658602	3.3678966122679412	217731072
14	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	7.698373208	3.2907171328552067	229601280
15	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	7.750916674	3.2994716530665755	228331520
16	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	7.828750591	3.414550314191729	227717120
17	../../../sv-benchmarks/c/loops/trex02-1.yml	true	7.831253231	3.4773145341314375	227741696
18	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	7.857211054	3.343661045655608	236597248
19	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	7.898863209	3.440406875219196	221122560
20	../../../sv-benchmarks/c/loop-new/count_by_1.yml	true	7.905967998	3.427199645899236	233590784
21	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	7.906675166	3.359076288063079	230350848
22	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	7.92706748	3.363995422143489	228315136
23	../../../sv-benchmarks/c/loop-acceleration/nested_1-1.yml	true	7.92798507	3.407406256068498	227442688
24	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	7.950716185	3.405771045014262	245178368
25	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	7.952104942	3.3622945388779044	226754560
26	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	7.995476283	3.3792424187995493	233185280
27	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	8.014973403	3.504381189122796	226881536
28	../../../sv-benchmarks/c/float-newlib/float_req_bl_1252a.yml	true	8.029471403	3.4681387622840703	222482432
29	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	8.033337119	3.480908958707005	230965248
30	../../../sv-benchmarks/c/loop-invariants/const.yml	true	8.040077131	3.3990096519701183	227934208
31	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	8.192209237	3.437803966924548	232026112
32	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	8.21122142	3.4047115822322667	239280128
33	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	8.282667501	3.4823402976617217	230465536
34	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	8.369662952	3.534994076937437	244367360
35	../../../sv-benchmarks/c/loops/n.c40.yml	true	8.421672531	3.5737406508997083	243060736
36	../../../sv-benchmarks/c/float-newlib/double_req_bl_1072a.yml	true	8.488685227	3.577646548859775	219721728
37	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	8.496651453	3.5654802080243826	236158976
38	../../../sv-benchmarks/c/loop-crafted/simple_vardep_1.yml	true	8.588161952	3.5794453052803874	247189504
39	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	8.628613226	3.553260121960193	251310080
40	../../../sv-benchmarks/c/loops/nec40.yml	true	8.646025561	3.5591324348933995	245288960
41	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	8.656670097	3.589279306586832	262987776
42	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	8.66714057	3.5995601089671254	252764160
43	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	8.685289823	3.824701455887407	237035520
44	../../../sv-benchmarks/c/loop-acceleration/array_1-2.yml	true	8.694382094	3.697847086004913	238157824
45	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	8.828032371	3.885587691795081	209477632
46	../../../sv-benchmarks/c/loops-crafted-1/nested3-1.yml	true	8.890367381	9.025993430987	237682688
47	../../../sv-benchmarks/c/loops/trex04.yml	true	8.962035427	3.639463142026216	253210624
48	../../../sv-benchmarks/c/loops/trex03-2.yml	true	9.030068961	3.7039150311611593	246087680
49	../../../sv-benchmarks/c/loop-acceleration/array_3-1.yml	true	9.032872217	3.66206172388047	253263872
50	../../../sv-benchmarks/c/loops/n.c11.yml	true	9.069092939	3.624161522835493	243589120
51	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	9.088290409	3.635929901152849	241864704
52	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	9.193445486	3.843301471788436	238505984
53	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	9.239173236	3.630999119952321	257335296
54	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	9.286814072	3.714017581194639	256090112
55	../../../sv-benchmarks/c/loops/sum04-2.yml	true	9.318565542	3.6868139929138124	248598528
56	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	9.379103908	3.7655391437001526	262914048
57	../../../sv-benchmarks/c/loops/sum03-2.yml	true	9.549313023	3.6808491689153016	254611456
58	../../../sv-benchmarks/c/loops/array-1.yml	true	9.555891147	3.841027470305562	259440640
59	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	9.636430477	9.96696341689676	260337664
60	../../../sv-benchmarks/c/loops/matrix-1.yml	true	9.641840563	4.61624104809016	275816448
61	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	9.810971828	3.76037018885836	256421888
62	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	9.942239986	3.789959607180208	274485248
63	../../../sv-benchmarks/c/loops/trex01-2.yml	true	10.163807299	3.8152417708188295	260194304
64	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	10.288810432	3.8474040711298585	269303808
65	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	10.562044304	3.965419210959226	294924288
66	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	10.636709652	4.091222894843668	247107584
67	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	10.973950427	4.051858700346202	272842752
68	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	11.138967019	4.289932017680258	257392640
69	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	11.228082018	4.316298297140747	262057984
70	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	11.384288089	3.992692464031279	293756928
71	../../../sv-benchmarks/c/loop-invgen/id_build.yml	true	12.261474567	4.131113754119724	283787264
72	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	12.830977609	4.166675153188407	301936640
73	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	13.299102279	4.238716019783169	298606592
74	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	13.396267925	7.255974649917334	287203328
75	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	13.42541897	7.441023821942508	281366528
76	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	13.641676772	4.74188544228673	289599488
77	../../../sv-benchmarks/c/loop-lit/gj2007.yml	true	14.301299409	4.532326677814126	334651392
78	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+lhb-reducer.yml	true	14.513006876	4.5653105531819165	319987712
79	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+nlh-reducer.yml	true	15.716986646	4.947264352347702	317464576
80	../../../sv-benchmarks/c/loops/string-1.yml	true	15.775950939	4.751447144895792	362606592
81	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	15.860797201	4.87898606620729	296681472
82	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	17.184567929	5.013764978386462	363864064
83	../../../sv-benchmarks/c/loops-crafted-1/net_reset.yml	true	18.028305243	8.426157569978386	434700288
84	../../../sv-benchmarks/c/loops/lu.cmp.yml	true	18.139652202	5.1941934004426	461725696
85	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	19.351958454	5.678858266212046	349458432
86	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	19.704718219	5.7651600409299135	363143168
87	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.yml	true	19.798725733	5.532557595986873	377253888
88	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	20.209306396	5.585806020069867	377323520
89	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	20.693450099	5.695395575836301	391925760
90	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	21.280166914	5.956566576845944	379514880
91	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	22.184438536	5.912341977935284	437276672
92	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+lhb-reducer.yml	true	23.510110123	6.271871916949749	424259584
93	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+nlh-reducer.yml	true	23.881727294	6.204022714868188	419905536
94	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	24.677722451	6.534583697095513	392593408
95	../../../sv-benchmarks/c/nla-digbench/freire2.yml	false(unreach-call)	26.013262915	6.7952271439135075	633569280
96	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	26.534751876	9.142163677606732	504815616
97	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	26.59800964	6.97291419422254	456245248
98	../../../sv-benchmarks/c/loops/invert_string-1.yml	false(unreach-call)	29.814100941	7.752013656776398	455651328
99	../../../sv-benchmarks/c/float-newlib/double_req_bl_0970b.yml	true	32.973509382	18.50837702397257	1411289088
100	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	35.283389516	8.729801799170673	414924800
101	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	35.814703637	8.737686289008707	439521280
102	../../../sv-benchmarks/c/loops/linear_search.yml	false(unreach-call)	36.103951268	11.794518914073706	428417024
103	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+lhb-reducer.yml	true	39.642887258	10.04055269761011	513609728
104	../../../sv-benchmarks/c/loop-lit/gr2006.yml	true	40.99475209	9.858804014977068	416411648
105	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	44.339620095	10.730477179866284	734478336
106	../../../sv-benchmarks/c/loops/invert_string-3.yml	true	45.728115245	21.562251338735223	471244800
107	../../../sv-benchmarks/c/float-benchs/sqrt_poly.yml	true	45.893666241	40.760505880229175	420560896
108	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	47.915972713	13.884582934901118	446791680
109	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	58	13.716435902751982	563138560
110	../../../sv-benchmarks/c/loops/heavy-2.yml	true	59	42.43085715081543	1447817216
111	../../../sv-benchmarks/c/float-newlib/double_req_bl_0270a.yml	true	60	21.329776098951697	1359273984
112	../../../sv-benchmarks/c/nla-digbench/hard.yml	false(unreach-call)	69	21.75289359781891	575467520
113	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	72	21.056110486388206	644161536
114	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	72	16.775734367780387	816742400
115	../../../sv-benchmarks/c/list-simple/sll2n_append_unequal.yml	true	76	22.554735959041864	604295168
116	../../../sv-benchmarks/c/float-benchs/interpolation2.c.v+nlh-reducer.yml	true	82	79.3915591831319	431202304
117	../../../sv-benchmarks/c/nla-digbench/freire1.yml	false(unreach-call)	84	31.1145236431621	595795968
118	../../../sv-benchmarks/c/loop-new/gauss_sum.yml	true	89	29.720898226369172	1464778752
119	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	92	53.15360882738605	600391680
120	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.UNBOUNDED.pals.c.v+nlh-reducer.yml	true	94	21.14119065925479	686747648
121	../../../sv-benchmarks/c/loops/insertion_sort-1.yml	false(unreach-call)	95	34.8923809453845	719355904
122	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	100	55.88201284408569	700235776
123	../../../sv-benchmarks/c/product-lines/email_spec6_product20.cil.yml	false(unreach-call)	113	30.468356680124998	1192521728
124	../../../sv-benchmarks/c/loops/sum01-2.yml	true	115	38.8551385672763	1359650816
125	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	119	38.01254730625078	617762816
126	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	120	32.06326883705333	1026531328
127	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+nlh-reducer.yml	true	126	40.97718034405261	1221529600
128	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	140	33.659110750071704	761724928
129	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	145	70.11295775976032	935661568
130	../../../sv-benchmarks/c/loop-invariants/odd.yml	true	145	55.55878940457478	663527424
131	../../../sv-benchmarks/c/loops/count_up_down-1.yml	true	149	56.463669429998845	858750976
132	../../../sv-benchmarks/c/loops-crafted-1/sumt2.yml	true	149	57.169723839033395	931622912
133	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	155	69.71794892195612	1033912320
134	../../../sv-benchmarks/c/loop-new/gauss_sum.i.v+cfa-reducer.yml	true	156	58.15521152690053	1608228864
135	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+sep-reducer.yml	true	157	54.348646064754575	1610391552
136	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+cfa-reducer.yml	true	159	59.49923390895128	1590648832
137	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+lhb-reducer.yml	true	166	62.02861203672364	1579634688
138	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	177	113.50419691810384	1016020992
139	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	185	83.04773285519332	1214869504
140	../../../sv-benchmarks/c/loop-lit/afnp2014.yml	true	220	50.7415610156022	938065920
141	../../../sv-benchmarks/c/eca-rers2012/Problem18_label30.yml	true	282	78.77667850395665	3372003328
142	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	294	51.97938125394285	1088430080
143	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	357	291.50105322897434	2286964736
144	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	359	291.53136928519234	2174566400
145	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	366	303.43237977987155	2217033728
146	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.BOUNDED-6.pals.c.v+sep-reducer.yml	true	398	98.80834815790877	1412820992
147	../../../sv-benchmarks/c/loops/vogal-1.yml	true	400	115.15423538070172	1079566336
148	../../../sv-benchmarks/c/eca-rers2012/Problem15_label08.yml	true	735	257.78772926609963	6554075136


==> figures/rq1/kInd-ua-50.csv <==
1	../../../sv-benchmarks/c/floats-cbmc-regression/float1.yml	true	7.553031646	3.3726337049156427	192438272
2	../../../sv-benchmarks/c/float-benchs/nan_float_range.yml	true	7.872536628	3.4256162280216813	199413760
3	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	8.053254761	3.4910316329915076	217022464
4	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	8.279637803	3.540897452039644	217976832
5	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	8.408420367	3.4968577650142834	231673856
6	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	8.413515203	3.45406867202837	233607168
7	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	8.533971317	3.4380232790717855	232665088
8	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	8.563205603	3.6639827139442787	222199808
9	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	8.570258762	3.469829509034753	233566208
10	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	8.579808807	3.476819049101323	240340992
11	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	8.663748784	3.47418848995585	239644672
12	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	8.683268589	3.457784019992687	237608960
13	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	8.690277407	3.497076670988463	235847680
14	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	8.701235424	3.4865920160664245	232378368
15	../../../sv-benchmarks/c/float-newlib/float_req_bl_1252a.yml	true	8.765356208	3.6693151879590005	214278144
16	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	8.766051181	3.5215662019327283	235655168
17	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	8.786932455	3.5064052420202643	236199936
18	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	8.787174146	3.5382042600540444	235499520
19	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	8.845271915	3.573815498035401	239738880
20	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	8.854678158	3.5697564829606563	230666240
21	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	8.860825297	3.529994971002452	241934336
22	../../../sv-benchmarks/c/loops/trex02-1.yml	true	8.886542089	3.6021747700870037	234106880
23	../../../sv-benchmarks/c/loop-invariants/const.yml	true	8.887467346	3.5557818461675197	236347392
24	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	8.914881639	3.557641088962555	240910336
25	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	8.96752265	3.573542993981391	239751168
26	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	9.023826652	3.6376508959801868	235487232
27	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	9.072761136	3.661443665972911	243060736
28	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	9.101297876	3.572236574953422	242581504
29	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	9.116129869	3.6134472159901634	231477248
30	../../../sv-benchmarks/c/loop-acceleration/array_3-1.yml	true	9.155999083	3.612805793993175	239734784
31	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	9.159674434	3.6293806339381263	244928512
32	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	9.179583452	3.6932180980220437	244854784
33	../../../sv-benchmarks/c/loops/nec40.yml	true	9.200383584	3.6940462469356135	253177856
34	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	9.211334967	3.594177436083555	250638336
35	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	9.294278531	3.6133311688899994	235769856
36	../../../sv-benchmarks/c/loops/n.c40.yml	true	9.31004128	3.6900489610852674	266735616
37	../../../sv-benchmarks/c/loop-new/count_by_1_variant.yml	true	9.37907323	3.7370928479358554	235225088
38	../../../sv-benchmarks/c/loop-acceleration/nested_1-1.yml	true	9.389087809	3.657871534000151	241618944
39	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	9.435112145	3.614477862021886	255541248
40	../../../sv-benchmarks/c/float-newlib/double_req_bl_1072a.yml	true	9.444873382	3.7898601030465215	233189376
41	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	9.527024595	3.7183019999647513	249593856
42	../../../sv-benchmarks/c/loop-new/count_by_1.yml	true	9.573393793	3.807803181000054	242188288
43	../../../sv-benchmarks/c/loops/trex04.yml	true	9.733916653	3.786170394043438	263790592
44	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	9.773943494	3.8501370039302856	266518528
45	../../../sv-benchmarks/c/loop-crafted/simple_vardep_1.yml	true	9.775870632	3.7853556680493057	255102976
46	../../../sv-benchmarks/c/loop-acceleration/array_1-2.yml	true	9.821728086	3.828528147074394	236105728
47	../../../sv-benchmarks/c/loops/array-1.yml	true	9.867652408	3.8469165129354224	255578112
48	../../../sv-benchmarks/c/loops-crafted-1/nested3-1.yml	true	9.93183348	3.832475150935352	252805120
49	../../../sv-benchmarks/c/loops/n.c11.yml	true	10.175077574	3.8383780090371147	281223168
50	../../../sv-benchmarks/c/loops/trex03-2.yml	true	10.180839823	3.8619187748990953	265125888
51	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	10.185502755	3.9541509540285915	271392768
52	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	10.281525705	4.007978146080859	277594112
53	../../../sv-benchmarks/c/loops/sum04-2.yml	true	10.316431912	3.825964338029735	255127552
54	../../../sv-benchmarks/c/loops/sum03-2.yml	true	10.380471599	3.8862144839949906	275288064
55	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	10.404529129	3.820308265974745	257572864
56	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	10.506968169	4.001674002967775	256225280
57	../../../sv-benchmarks/c/loops/matrix-1.yml	true	10.561376861	4.644206975004636	270262272
58	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	10.658825541	3.9377112590009347	259284992
59	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	10.966671006	3.9301890349015594	279814144
60	../../../sv-benchmarks/c/loops/trex01-2.yml	true	11.169464999	4.073936044937	256069632
61	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	11.270626259	4.707654436933808	224100352
62	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	11.310504345	4.013449309044518	281477120
63	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	11.429121995	4.074005382019095	290623488
64	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	11.704533608	4.368298179004341	260800512
65	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	11.914021349	4.514573332038708	274878464
66	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	12.112488401	4.329314643982798	269443072
67	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	12.208879411	4.65335653105285	238825472
68	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	12.376190992	4.1580796639900655	292696064
69	../../../sv-benchmarks/c/loop-invgen/id_build.yml	true	12.975968941	4.301401842967607	275853312
70	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	13.299739859	4.70521997299511	283422720
71	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	14.004136554	4.477580899023451	317952000
72	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	15.01806939	4.481831977027468	325632000
73	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	15.394546946	5.0501545059960335	304193536
74	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	15.592440828	5.793175142025575	232595456
75	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	15.63548151	8.444075061008334	307089408
76	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	15.692126629	8.537873837980442	297934848
77	../../../sv-benchmarks/c/loops/string-1.yml	true	16.824766778	4.993638803018257	363585536
78	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	17.471294287	5.229480016045272	305844224
79	../../../sv-benchmarks/c/loop-lit/gj2007.yml	true	18.607748382	5.59938038000837	324026368
80	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	19.113763805	5.365686145960353	369692672
81	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+lhb-reducer.yml	true	19.421172153	5.957735829986632	346705920
82	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+nlh-reducer.yml	true	19.777878762	6.048510293010622	326062080
83	../../../sv-benchmarks/c/loops/lu.cmp.yml	true	20.212923572	5.494334192015231	445194240
84	../../../sv-benchmarks/c/loops-crafted-1/net_reset.yml	true	20.423169715	8.576951715862378	401367040
85	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	21.173841785	6.022054651053622	371310592
86	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	21.382822848	6.041358084999956	379904000
87	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	21.833838013	5.86572497501038	377208832
88	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.yml	true	22.766400932	6.065208786982112	399638528
89	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	23.148596824	6.041706654941663	391487488
90	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	24.674025469	6.628036933019757	426242048
91	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	25.391971674	6.491656336933374	412942336
92	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+nlh-reducer.yml	true	26.295451088	6.769115527975373	432177152
93	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	26.559526209	6.685517268953845	412770304
94	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	27.498151407	7.156630171928555	421572608
95	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	28.267024072	9.461182893021032	487370752
96	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+lhb-reducer.yml	true	28.354669252	7.037916191969998	429363200
97	../../../sv-benchmarks/c/nla-digbench/freire2.yml	false(unreach-call)	28.65099681	7.457268985919654	627736576
98	../../../sv-benchmarks/c/loops/invert_string-1.yml	false(unreach-call)	33.989758903	8.134135484928265	462139392
99	../../../sv-benchmarks/c/float-newlib/double_req_bl_0970b.yml	true	35.726836036	20.037701243069023	1405321216
100	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	36.984442734	8.949889627983794	431849472
101	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	37.482740725	8.926314159063622	462327808
102	../../../sv-benchmarks/c/loop-lit/gr2006.yml	true	37.739140557	9.09366002806928	402087936
103	../../../sv-benchmarks/c/loops/linear_search.yml	false(unreach-call)	38.182201743	12.377463262993842	429256704
104	../../../sv-benchmarks/c/float-benchs/sqrt_poly.yml	true	39.385966633	33.09754189802334	399720448
105	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+lhb-reducer.yml	true	44.59352599	11.073294355999678	637206528
106	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	45.692104301	10.669036549981683	613052416
107	../../../sv-benchmarks/c/loops/invert_string-3.yml	true	49.91515701	25.60208814300131	460906496
108	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	55.435164443	16.704043813049793	514727936
109	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	58.41201645	14.209658380015753	590290944
110	../../../sv-benchmarks/c/float-newlib/double_req_bl_0270a.yml	true	60.953862417	22.965397417079657	1411457024
111	../../../sv-benchmarks/c/loops/heavy-2.yml	true	61.952490291	46.598106897901744	1432944640
112	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	63.570073575	21.401315920986235	669892608
113	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	70.033805189	17.4170782440342	814575616
114	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.UNBOUNDED.pals.c.v+nlh-reducer.yml	true	77.310379533	22.693172720028087	618496000
115	../../../sv-benchmarks/c/list-simple/sll2n_append_unequal.yml	true	79.536045875	24.98930828203447	651603968
116	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	91.299851772	33.33721818611957	998744064
117	../../../sv-benchmarks/c/loop-new/gauss_sum.yml	true	91.641686644	28.269032565993257	1407807488
118	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	97.86934354	38.389216167037375	670613504
119	../../../sv-benchmarks/c/nla-digbench/freire1.yml	false(unreach-call)	98.227598568	38.552739368984476	608399360
120	../../../sv-benchmarks/c/nla-digbench/hard.yml	false(unreach-call)	103.996767055	39.11336487904191	640139264
121	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	104.007166097	35.31741844210774	948649984
122	../../../sv-benchmarks/c/loops/insertion_sort-1.yml	false(unreach-call)	107.036529556	41.00982723594643	579792896
123	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	112.641739189	75.66932441596873	923312128
124	../../../sv-benchmarks/c/product-lines/email_spec6_product20.cil.yml	false(unreach-call)	114.105023621	31.71284895692952	1106067456
125	../../../sv-benchmarks/c/loops/sum01-2.yml	true	118.909563329	39.91748980793636	1437757440
126	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	128.862520347	78.52191202295944	1252294656
127	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	137.265257441	80.17746827704832	1245507584
128	../../../sv-benchmarks/c/loop-lit/afnp2014.yml	true	137.526152334	50.82064344303217	954863616
129	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+nlh-reducer.yml	true	142.09249532	47.53824303892907	1255931904
130	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	144.249928687	94.50172316899989	957673472
131	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	146.267619977	97.94963399891276	959844352
132	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	147.476800816	95.27333395497408	1036275712
133	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+cfa-reducer.yml	true	161.462993084	57.049914536997676	1509978112
134	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+sep-reducer.yml	true	163.367898793	57.74520481599029	1571667968
135	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_12.yml	true	165.517128512	59.50818549399264	932278272
136	../../../sv-benchmarks/c/loop-invariants/mod4.yml	true	165.611274291	59.452953555155545	976891904
137	../../../sv-benchmarks/c/loop-invariants/eq2.yml	true	166.189977016	60.209782609017566	1012617216
138	../../../sv-benchmarks/c/loop-new/gauss_sum.i.v+cfa-reducer.yml	true	166.523008001	58.82905065303203	1520107520
139	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+lhb-reducer.yml	true	168.787622158	59.32515428797342	1508421632
140	../../../sv-benchmarks/c/loop-invariants/even.yml	true	172.139618334	61.68320547579788	1037422592
141	../../../sv-benchmarks/c/loop-invariants/odd.yml	true	173.229836679	61.56978539703414	1028767744
142	../../../sv-benchmarks/c/eca-rers2012/Problem18_label30.yml	true	173.414659304	57.885056325932965	3303137280
143	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	174.133743922	55.037794892909005	1114722304
144	../../../sv-benchmarks/c/loop-lit/hhk2008.yml	true	174.925443449	62.029247928992845	1101750272
145	../../../sv-benchmarks/c/loop-lit/cggmp2005_variant.yml	true	175.847683348	63.61187011003494	1204781056
146	../../../sv-benchmarks/c/float-benchs/interpolation2.c.v+nlh-reducer.yml	true	176.154457966	112.06113506690599	1065566208
147	../../../sv-benchmarks/c/loop-lit/gj2007b.yml	true	178.985354361	62.4005556369666	1196675072
148	../../../sv-benchmarks/c/loop-acceleration/simple_3-2.yml	true	182.686185695	65.52202500402927	1080905728
149	../../../sv-benchmarks/c/loops-crafted-1/sumt2.yml	true	184.942466618	64.87686832994223	1125203968
150	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	190.998161627	83.90495623799507	1574281216
151	../../../sv-benchmarks/c/loop-lit/jm2006.yml	true	199.254298402	71.92458126309793	1190600704
152	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	212.91685057	83.2616907270858	1723457536
153	../../../sv-benchmarks/c/loops/vogal-1.yml	true	338.222547691	124.40647409204394	1725505536
154	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.BOUNDED-6.pals.c.v+sep-reducer.yml	true	346.629875319	109.86201768601313	2675576832
155	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	400.637501482	174.00623728404753	1365438464
156	../../../sv-benchmarks/c/loop-lit/jm2006_variant.yml	true	583.351844147	259.46163935097866	1130516480
157	../../../sv-benchmarks/c/loops-crafted-1/sumt3.yml	true	599.447789067	270.2810366859194	1334923264
158	../../../sv-benchmarks/c/eca-rers2012/Problem15_label08.yml	true	845.879246665	270.4891814198345	8804282368


==> figures/rq1/kInd-va-50.csv <==
1	../../../sv-benchmarks/c/floats-cbmc-regression/float1.yml	true	7.211811054	3.2251311079598963	189497344
2	../../../sv-benchmarks/c/float-benchs/nan_float_range.yml	true	7.535566706	3.2776801309082657	197844992
3	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	7.692870416	3.3428697899798863	215388160
4	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	8.040491437	3.397995708975941	229556224
5	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	8.175812533	3.502010326948948	221327360
6	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	8.301873937	3.445190282887779	237686784
7	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	8.304837748	3.410291300038807	235749376
8	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	8.330232095	3.3421182470046915	229044224
9	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	8.351679148	3.3531353380531073	237350912
10	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	8.376136806	3.326484069984872	228868096
11	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	8.383375686	3.357784974970855	235839488
12	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	8.386043874	3.3500476829940453	238792704
13	../../../sv-benchmarks/c/loop-new/count_by_1_variant.yml	true	8.391733004	3.318244881927967	237015040
14	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	8.429494623	3.3578664020169526	233684992
15	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	8.430597261	3.3183865880127996	238370816
16	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	8.479193277	3.417655589990318	235950080
17	../../../sv-benchmarks/c/loop-new/count_by_1.yml	true	8.526754	3.4298512330278754	233050112
18	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	8.54829368	3.4455673720221967	237711360
19	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	8.554991239	3.3776463189860806	235290624
20	../../../sv-benchmarks/c/loop-acceleration/array_3-1.yml	true	8.576352664	3.481836042017676	237191168
21	../../../sv-benchmarks/c/float-newlib/float_req_bl_1252a.yml	true	8.60990839	3.5200579310767353	211202048
22	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	8.629131705	3.398351916926913	239595520
23	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	8.635336122	3.4012553240172565	233943040
24	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	8.642672528	3.4340305699734017	239214592
25	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	8.643560373	3.4496815060265362	230748160
26	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	8.646295092	3.4290749009815045	236720128
27	../../../sv-benchmarks/c/loop-invariants/const.yml	true	8.660136562	3.4783475720323622	240336896
28	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	8.742216315	3.5654553409549408	239607808
29	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	8.742655499	3.421539888018742	238391296
30	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	8.74763485	3.5301363579928875	240373760
31	../../../sv-benchmarks/c/loops/n.c40.yml	true	8.762318727	3.522354067012202	243863552
32	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	8.787678421	3.5023920870153233	246738944
33	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	8.792035201	3.428738920018077	243609600
34	../../../sv-benchmarks/c/loops/nec40.yml	true	8.950105404	3.6301874620257877	257302528
35	../../../sv-benchmarks/c/loop-acceleration/nested_1-1.yml	true	9.014927675	3.55310970696155	241852416
36	../../../sv-benchmarks/c/loops/trex02-1.yml	true	9.017418683	3.5726658300263807	240439296
37	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	9.101974161	3.4975311539601535	264949760
38	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	9.122550688	3.432493719039485	241881088
39	../../../sv-benchmarks/c/loop-acceleration/array_1-2.yml	true	9.137722465	3.625184420030564	247746560
40	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	9.262497468	3.430093068978749	241905664
41	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	9.268455663	3.521931385039352	251977728
42	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	9.278832754	3.6300330091034994	270323712
43	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	9.339376115	3.629838381020818	249163776
44	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	9.383743821	3.7022978969616815	261849088
45	../../../sv-benchmarks/c/loops/array-1.yml	true	9.418644327	3.6622832260327414	270098432
46	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	9.419167854	3.6016432580072433	252997632
47	../../../sv-benchmarks/c/loops/n.c11.yml	true	9.467996174	3.690537304035388	258940928
48	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	9.630800716	3.621592396055348	251400192
49	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	9.633705461	3.566821819054894	249942016
50	../../../sv-benchmarks/c/loop-crafted/simple_vardep_1.yml	true	9.66039385	3.6771445479243994	260259840
51	../../../sv-benchmarks/c/loops-crafted-1/nested3-1.yml	true	9.78809742	3.7173449540277943	257380352
52	../../../sv-benchmarks/c/loops/trex04.yml	true	9.887120218	3.7063543029944412	257454080
53	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	9.892994484	3.721083201933652	250511360
54	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	9.984196643	3.6541762499837205	253886464
55	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	10.175567825	3.8062419770285487	276492288
56	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	10.191292372	3.7335458379238844	267476992
57	../../../sv-benchmarks/c/loops/trex03-2.yml	true	10.197651361	3.7898348969756626	266653696
58	../../../sv-benchmarks/c/loops/sum04-2.yml	true	10.22980979	3.7849984380300157	271958016
59	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	10.378743722	3.8427064119605348	273657856
60	../../../sv-benchmarks/c/loops/sum03-2.yml	true	10.512996099	3.8581260059727356	264761344
61	../../../sv-benchmarks/c/float-newlib/double_req_bl_1072a.yml	true	10.522380381	3.693335674935952	261537792
62	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	10.538202269	3.7937734790029936	256729088
63	../../../sv-benchmarks/c/loops/matrix-1.yml	true	10.606708735	4.4886866970337	296525824
64	../../../sv-benchmarks/c/loops/trex01-2.yml	true	10.790133616	3.909473044972401	259469312
65	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	10.943401348	3.93036347796442	282087424
66	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	10.963690632	3.893964410002809	274460672
67	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	11.168554543	3.9908028210047632	264040448
68	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	11.674428347	3.9900922520319	312778752
69	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	12.133943596	4.362530836020596	267624448
70	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	12.819723511	4.451730625005439	277917696
71	../../../sv-benchmarks/c/loop-invgen/id_build.yml	true	12.936358234	4.158196798991412	341172224
72	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	13.646066982	4.2222761360462755	313647104
73	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	14.249339291	4.366263226023875	342913024
74	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	15.022805929	8.26961296889931	287592448
75	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	15.221564875	4.965676569961943	310157312
76	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	15.24022452	8.210150567931123	293773312
77	../../../sv-benchmarks/c/loop-lit/gj2007.yml	true	15.269476059	4.578345634974539	352182272
78	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+lhb-reducer.yml	true	16.290511587	4.6419293789658695	376557568
79	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+nlh-reducer.yml	true	16.68488276	4.9178016759688035	379015168
80	../../../sv-benchmarks/c/loops/string-1.yml	true	16.706729452	4.817414321005344	336527360
81	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	16.724702551	4.884569515008479	310906880
82	../../../sv-benchmarks/c/loops/lu.cmp.yml	true	17.990652212	5.17825774801895	453046272
83	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	18.398124161	5.197527420008555	376725504
84	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	20.558932606	5.8933331340085715	347746304
85	../../../sv-benchmarks/c/loops-crafted-1/net_reset.yml	true	20.792839681	8.601533723063767	414617600
86	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	20.897305203	5.710829418967478	371298304
87	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	21.636314982	5.837494392995723	380465152
88	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.yml	true	21.813912031	5.677905356977135	398643200
89	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	22.58176555	5.8901639159885235	405155840
90	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	23.388874078	6.148554461891763	418521088
91	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	24.360170964	6.366032453021035	421658624
92	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	25.408506834	7.111261003999971	500817920
93	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+lhb-reducer.yml	true	25.652141492	6.613778916071169	429678592
94	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	25.72826959	6.709622052963823	484851712
95	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+nlh-reducer.yml	true	25.801660268	6.5703714420087636	428683264
96	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	26.42400352	6.954257807927206	452689920
97	../../../sv-benchmarks/c/nla-digbench/freire2.yml	false(unreach-call)	29.151972175	7.290429650922306	644431872
98	../../../sv-benchmarks/c/loops/invert_string-1.yml	false(unreach-call)	31.590511576	7.77839915198274	422191104
99	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	32.272191443	7.88075545092579	444321792
100	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	33.298264485	7.996240397915244	458989568
101	../../../sv-benchmarks/c/float-newlib/double_req_bl_0970b.yml	true	33.350059191	20.67329545901157	1372028928
102	../../../sv-benchmarks/c/loop-lit/gr2006.yml	true	34.507299103	8.55725773202721	405307392
103	../../../sv-benchmarks/c/loops/linear_search.yml	false(unreach-call)	36.880588409	11.86209168098867	429817856
104	../../../sv-benchmarks/c/float-benchs/sqrt_poly.yml	true	39.417201961	33.898296799045056	385253376
105	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	40.154758585	9.394543810049072	547876864
106	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+lhb-reducer.yml	true	42.577221683	10.601726040942594	513777664
107	../../../sv-benchmarks/c/loops/invert_string-3.yml	true	48.956754488	22.33467082097195	496373760
108	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	54.859885728	16.42191846796777	500363264
109	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	56.689033867	13.646808448946103	813436928
110	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	58.452113959	14.201756985974498	658853888
111	../../../sv-benchmarks/c/loops/heavy-2.yml	true	58.611513372	42.84264018799877	1503862784
112	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	61.903547162	20.597280028974637	609017856
113	../../../sv-benchmarks/c/float-newlib/double_req_bl_0270a.yml	true	63.069739444	23.510215739021078	1411932160
114	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.UNBOUNDED.pals.c.v+nlh-reducer.yml	true	75.750762303	22.201223165960982	712409088
115	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	75.765145998	23.30592955101747	1169182720
116	../../../sv-benchmarks/c/list-simple/sll2n_append_unequal.yml	true	77.875662919	23.901273507042788	708370432
117	../../../sv-benchmarks/c/loop-new/gauss_sum.yml	true	94.37814136	28.930694524897262	1306591232
118	../../../sv-benchmarks/c/nla-digbench/freire1.yml	false(unreach-call)	94.76418695	36.642467202967964	696233984
119	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	96.142564961	37.45377195999026	630173696
120	../../../sv-benchmarks/c/loops/insertion_sort-1.yml	false(unreach-call)	101.164964525	38.602850543975364	588587008
121	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	104.157503469	35.66592673002742	930484224
122	../../../sv-benchmarks/c/product-lines/email_spec6_product20.cil.yml	false(unreach-call)	104.569568067	28.66607602708973	1086201856
123	../../../sv-benchmarks/c/nla-digbench/hard.yml	false(unreach-call)	109.573536982	40.78970036294777	636387328
124	../../../sv-benchmarks/c/loops/sum01-2.yml	true	122.908066531	40.70577200700063	1443467264
125	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+nlh-reducer.yml	true	132.778030755	43.29388445499353	1238876160
126	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	147.924995567	44.29800951795187	1207451648
127	../../../sv-benchmarks/c/eca-rers2012/Problem18_label30.yml	true	156.631852189	53.761943820049055	3293409280
128	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	158.094182859	74.63461132301018	1122926592
129	../../../sv-benchmarks/c/loop-new/gauss_sum.i.v+cfa-reducer.yml	true	160.476721272	56.16177154099569	1517211648
130	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+cfa-reducer.yml	true	162.308663356	57.00986195495352	1507291136
131	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+sep-reducer.yml	true	164.805329964	57.87416668701917	1621282816
132	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+lhb-reducer.yml	true	166.151305829	58.24602657894138	1460776960
133	../../../sv-benchmarks/c/loop-lit/afnp2014.yml	true	191.346964303	79.67951450799592	971157504
134	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	195.724921702	76.86632316501345	1464246272
135	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	212.571692299	82.54999516002135	1368866816
136	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	214.436789182	85.18278899905272	1618227200
137	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	215.819269594	82.77774012798909	1163644928
138	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	221.239720236	106.15740799391642	1373536256
139	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	224.54757057	102.22129084705375	1337323520
140	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	224.870675727	103.70611268095672	1278648320
141	../../../sv-benchmarks/c/float-benchs/interpolation2.c.v+nlh-reducer.yml	true	228.009441556	154.5132907429943	980541440
142	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	252.612934517	80.83810444106348	2087804928
143	../../../sv-benchmarks/c/loop-acceleration/overflow_1-1.yml	true	301.804115945	88.25735952903051	1360973824
144	../../../sv-benchmarks/c/loop-new/count_by_2.yml	true	301.850581441	88.0747863180004	1308233728
145	../../../sv-benchmarks/c/loop-acceleration/simple_1-2.yml	true	302.125619144	88.3127163919853	1401614336
146	../../../sv-benchmarks/c/loops-crafted-1/loopv3.yml	true	303.429500083	88.9374292709399	1950932992
147	../../../sv-benchmarks/c/loop-acceleration/functions_1-1.yml	true	304.814742161	88.40168393193744	1298153472
148	../../../sv-benchmarks/c/loop-invariants/mod4.yml	true	306.125513321	88.05397181701846	1459085312
149	../../../sv-benchmarks/c/loop-acceleration/simple_3-2.yml	true	307.655136361	88.49308035697322	1335820288
150	../../../sv-benchmarks/c/loop-invariants/even.yml	true	308.258798877	88.2058527180925	1445978112
151	../../../sv-benchmarks/c/loops/count_up_down-1.yml	true	325.308855106	92.52210674801609	1378926592
152	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.BOUNDED-6.pals.c.v+sep-reducer.yml	true	401.241549081	105.23808770498727	3557007360
153	../../../sv-benchmarks/c/loops/eureka_01-2.yml	true	428.941020897	290.2789347980288	2072313856
154	../../../sv-benchmarks/c/loops-crafted-1/loopv1.yml	true	468.458202649	156.3254572940059	1940992000
155	../../../sv-benchmarks/c/loops/vogal-1.yml	true	581.808546789	205.6851713039796	1887621120
156	../../../sv-benchmarks/c/loop-acceleration/phases_1-1.yml	true	780.740058147	243.97971655696165	7050801152
157	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_11.yml	true	780.994540449	243.75754648202565	7494426624
158	../../../sv-benchmarks/c/loops-crafted-1/Mono1_1-2.yml	true	782.613493755	243.7793240279425	7253258240
159	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_8.yml	true	786.345633743	244.2889489219524	7026712576
160	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_10.yml	true	787.198845416	243.9212100279983	6966063104
161	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_3.yml	true	809.120272218	245.06582600506954	8282091520
162	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_7.yml	true	819.607248139	244.6613916120259	7583232000
163	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_14.yml	true	821.471203271	244.77760333498009	7888871424


==> figures/rq1/kInd.csv <==
1	../../../sv-benchmarks/c/floats-cbmc-regression/float1.yml	true	7.324333064	3.2738615847192705	187748352
2	../../../sv-benchmarks/c/float-benchs/nan_float_range.yml	true	7.432938173	3.3338126419112086	200081408
3	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	7.884502965	3.378500415943563	232816640
4	../../../sv-benchmarks/c/loop-invariants/const.yml	true	8.013348249	3.4137521549127996	226873344
5	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	8.020157448	3.4622683429624885	214458368
6	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	8.057118317	3.4532492351718247	222081024
7	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	8.165341425	3.422387723112479	237715456
8	../../../sv-benchmarks/c/loop-acceleration/array_3-1.yml	true	8.213485326	3.510009191930294	213708800
9	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	8.221204881	3.386496606050059	235196416
10	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	8.24557601	3.394702237797901	235614208
11	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	8.265064676	3.374383694026619	238866432
12	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	8.283349208	3.3697280432097614	242343936
13	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	8.362591889	3.3904588960576802	234541056
14	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	8.374370416	3.4253770080395043	229265408
15	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	8.37700676	3.4138902600388974	239702016
16	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	8.408733953	3.3747756879311055	238821376
17	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	8.431611229	3.4504023699555546	240754688
18	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	8.433619382	3.4318960239179432	230436864
19	../../../sv-benchmarks/c/float-newlib/float_req_bl_1252a.yml	true	8.438432363	3.485901934094727	224403456
20	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	8.455310992	3.433644498931244	237871104
21	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	8.480071817	3.5180011068005115	234160128
22	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	8.481844574	3.5576820359565318	232120320
23	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	8.501921316	3.4260544378776103	239439872
24	../../../sv-benchmarks/c/loop-new/count_by_1_variant.yml	true	8.549448438	3.4529794370755553	234385408
25	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	8.573653022	3.4101169218774885	245657600
26	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	8.579763848	3.438128011999652	246001664
27	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	8.644964106	3.49423351790756	236617728
28	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	8.668522479	3.4935295111499727	239251456
29	../../../sv-benchmarks/c/loop-acceleration/nested_1-1.yml	true	8.690607435	3.465133863966912	237395968
30	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	8.701937862	3.4699747550766915	243597312
31	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	8.710465746	3.54938631830737	253120512
32	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	8.723302436	3.5217187758535147	244613120
33	../../../sv-benchmarks/c/loop-new/count_by_1.yml	true	8.774031715	3.5016196169890463	235933696
34	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	8.817132657	3.572060512145981	246894592
35	../../../sv-benchmarks/c/loops/trex02-1.yml	true	8.843548117	3.511802294990048	241483776
36	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	8.881611116	3.497901601018384	247066624
37	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	8.931335854	3.4722858760505915	254787584
38	../../../sv-benchmarks/c/loops/nec40.yml	true	8.981804929	3.5905501910019666	250011648
39	../../../sv-benchmarks/c/loops/n.c40.yml	true	9.045447577	3.625850585056469	255344640
40	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	9.065339044	3.602444176096469	248528896
41	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	9.265970357	3.574187943013385	259072000
42	../../../sv-benchmarks/c/loop-acceleration/array_1-2.yml	true	9.339118467	3.7859887569211423	259645440
43	../../../sv-benchmarks/c/loops-crafted-1/nested3-1.yml	true	9.363737109	3.6777278534136713	249593856
44	../../../sv-benchmarks/c/float-newlib/double_req_bl_1072a.yml	true	9.380640311	3.706067157909274	243662848
45	../../../sv-benchmarks/c/loop-crafted/simple_vardep_1.yml	true	9.439906587	3.6735803820192814	255754240
46	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	9.471659926	3.7505209911614656	284958720
47	../../../sv-benchmarks/c/loops/n.c11.yml	true	9.494343634	3.702562357066199	273395712
48	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	9.494408831	3.638175379950553	264589312
49	../../../sv-benchmarks/c/loops/array-1.yml	true	9.560506609	3.72827713820152	258686976
50	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	9.566343397	3.7897129037883133	267374592
51	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	9.588985704	3.6579450871795416	260222976
52	../../../sv-benchmarks/c/loops/trex04.yml	true	9.598521409	3.7144552210811526	263405568
53	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	9.701256621	3.754303490044549	256634880
54	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	9.836760549	3.7702833299990743	269217792
55	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	9.918536592	3.837992544984445	269807616
56	../../../sv-benchmarks/c/loops/sum04-2.yml	true	10.018808373	3.735045281937346	260050944
57	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	10.035748066	3.8138896841555834	252104704
58	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	10.082838739	3.742624665843323	256856064
59	../../../sv-benchmarks/c/loops/sum03-2.yml	true	10.193518096	3.8021100990008563	265256960
60	../../../sv-benchmarks/c/loops/matrix-1.yml	true	10.245943088	4.226341180037707	254349312
61	../../../sv-benchmarks/c/loops/trex03-2.yml	true	10.398204171	3.8300338899716735	271372288
62	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	10.421197403	3.9103644299320877	280182784
63	../../../sv-benchmarks/c/loops/trex01-2.yml	true	10.624965291	3.9701779671013355	262651904
64	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	10.660160878	3.8947640010155737	292216832
65	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	11.050134915	3.9614439450670034	279793664
66	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	11.235721915	3.970417093951255	279216128
67	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	11.425118787	4.038253901991993	287117312
68	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	12.012656827	4.126279162010178	329416704
69	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	12.127688783	4.46221738983877	278126592
70	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	12.140373213	4.402758733136579	308252672
71	../../../sv-benchmarks/c/loop-invgen/id_build.yml	true	12.760832862	4.1699803688097745	282923008
72	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	13.10476202	4.305870784912258	300613632
73	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	13.907522629	4.378845516825095	356941824
74	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	14.427613904	4.914066590135917	302612480
75	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+lhb-reducer.yml	true	14.925561957	4.652962388005108	353222656
76	../../../sv-benchmarks/c/loop-lit/gj2007.yml	true	15.011261063	4.594287757994607	333123584
77	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	15.044647486	8.27338837319985	310317056
78	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	15.299803395	8.177416577935219	300969984
79	../../../sv-benchmarks/c/loops/string-1.yml	true	16.660586559	4.873806392075494	352165888
80	../../../sv-benchmarks/c/loop-lit/gj2007.c.i.p+nlh-reducer.yml	true	16.716761782	5.089919280027971	374280192
81	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	16.799230988	4.990306669846177	318611456
82	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	18.744373802	5.278479468077421	418295808
83	../../../sv-benchmarks/c/loops-crafted-1/net_reset.yml	true	19.164710091	8.317532630171627	420569088
84	../../../sv-benchmarks/c/loops/lu.cmp.yml	true	19.305924793	5.466642064973712	473825280
85	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	20.369084273	5.790686959866434	363798528
86	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	20.935575965	5.9581649110186845	387870720
87	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	22.215579553	5.8140613390132785	383086592
88	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	22.276617314	6.002416422590613	402722816
89	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.yml	true	22.454200219	5.886240195017308	391274496
90	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	22.48003151	5.954169636126608	392863744
91	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	25.079320263	6.266558418050408	405561344
92	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+nlh-reducer.yml	true	25.606153063	6.586117364000529	440684544
93	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	25.810220866	6.618516930844635	417914880
94	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.v+lhb-reducer.yml	true	26.067337096	6.845431443070993	437481472
95	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	26.635420209	6.949262619018555	402407424
96	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	26.70966751	9.078388419933617	419233792
97	../../../sv-benchmarks/c/nla-digbench/freire2.yml	false(unreach-call)	28.130795611	7.238060783129185	625328128
98	../../../sv-benchmarks/c/loops/invert_string-1.yml	false(unreach-call)	32.205829192	7.922518888954073	429563904
99	../../../sv-benchmarks/c/float-newlib/double_req_bl_0970b.yml	true	33.218554673	19.629909314215183	1385185280
100	../../../sv-benchmarks/c/loop-lit/gr2006.yml	true	34.571323901	8.486092378851026	468860928
101	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	35.376241115	8.561913470737636	473382912
102	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	36.530621739	8.790353994816542	474263552
103	../../../sv-benchmarks/c/loops/linear_search.yml	false(unreach-call)	38.31783812	12.394303746055812	475783168
104	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	45.390569089	10.393644034862518	556396544
105	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+lhb-reducer.yml	true	46.050891993	11.021372500108555	590696448
106	../../../sv-benchmarks/c/loops/invert_string-3.yml	true	48.068898581	22.91833633510396	487010304
107	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	53.953729824	16.16985360486433	475754496
108	../../../sv-benchmarks/c/float-benchs/sqrt_poly.yml	true	56.584992184	50.75418228190392	444944384
109	../../../sv-benchmarks/c/loops/heavy-2.yml	true	56.704508997	43.27769134612754	1399541760
110	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	58.928936939	14.294271894032136	523169792
111	../../../sv-benchmarks/c/float-newlib/double_req_bl_0270a.yml	true	60.788180874	22.45404796488583	1463050240
112	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	62.770649249	21.093418407952413	605560832
113	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	65.677873473	16.718531215097755	914239488
114	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.UNBOUNDED.pals.c.v+nlh-reducer.yml	true	74.807129923	22.142221544869244	615817216
115	../../../sv-benchmarks/c/list-simple/sll2n_append_unequal.yml	true	76.476692183	23.76977605232969	701677568
116	../../../sv-benchmarks/c/nla-digbench/hard.yml	false(unreach-call)	79.764804921	27.57440064707771	604327936
117	../../../sv-benchmarks/c/loop-new/gauss_sum.yml	true	88.834645968	27.005016507115215	1437470720
118	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	91.803373215	33.150543191004544	1016008704
119	../../../sv-benchmarks/c/nla-digbench/freire1.yml	false(unreach-call)	93.685547136	36.014147373382	835100672
120	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	95.07367991	54.67849111603573	696365056
121	../../../sv-benchmarks/c/float-benchs/interpolation2.c.v+nlh-reducer.yml	true	98.036149463	87.60962152201682	453115904
122	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	99.084811794	38.009476411156356	641388544
123	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	101.378410154	57.25357387587428	656605184
124	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	103.191574134	35.40219841711223	933433344
125	../../../sv-benchmarks/c/product-lines/email_spec6_product20.cil.yml	false(unreach-call)	107.361247706	29.98185411375016	1013735424
126	../../../sv-benchmarks/c/loops/insertion_sort-1.yml	false(unreach-call)	108.560224209	41.942221528152004	656625664
127	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	109.059661309	65.29021082492545	686481408
128	../../../sv-benchmarks/c/loops/sum01-2.yml	true	117.097907239	39.81049557006918	1406574592
129	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	124.138532144	80.7263566982001	708345856
130	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	127.195997696	83.26966415997595	693207040
131	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	127.521380162	87.08190598804504	669732864
132	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+nlh-reducer.yml	true	131.381763466	44.550004086922854	1241972736
133	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	134.531301443	61.970049070194364	910073856
134	../../../sv-benchmarks/c/loop-lit/afnp2014.yml	true	135.359741073	50.95352489105426	944242688
135	../../../sv-benchmarks/c/loop-new/gauss_sum.i.v+cfa-reducer.yml	true	156.236339247	55.25039214966819	1519554560
136	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+cfa-reducer.yml	true	156.454004022	54.69033935572952	1502412800
137	../../../sv-benchmarks/c/loop-new/gauss_sum.i.p+lhb-reducer.yml	true	158.576793939	56.09471918316558	1514213376
138	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	158.666833261	61.36147846211679	1024397312
139	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.i.p+sep-reducer.yml	true	165.827955503	57.22636350709945	1522647040
140	../../../sv-benchmarks/c/eca-rers2012/Problem18_label30.yml	true	168.563096675	55.81553947785869	3251347456
141	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	169.014721466	63.64990377589129	1222983680
142	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	184.149455959	53.88989560864866	1056473088
143	../../../sv-benchmarks/c/seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.BOUNDED-6.pals.c.v+sep-reducer.yml	true	234.754988802	89.01550845569	1298550784
144	../../../sv-benchmarks/c/loops/vogal-1.yml	true	242.128595808	101.97480974602513	960122880
145	../../../sv-benchmarks/c/eca-rers2012/Problem15_label08.yml	true	559.427670765	249.3876503529027	6351892480
146	../../../sv-benchmarks/c/product-lines/elevator_spec1_product21.cil.yml	true	759.996939415	267.53387590963393	2599202816


==> figures/rq1/pred-sh-50.csv <==
1	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	6.503579995	3.1388145801611245	175374336
2	../../../sv-benchmarks/c/loop-invariants/eq2.yml	true	6.575200985	3.048111471813172	167653376
3	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	6.590947304	3.120448358822614	172797952
4	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	6.591596144	3.1547770211473107	168849408
5	../../../sv-benchmarks/c/loop-invariants/const.yml	true	6.624358268	3.083198227919638	176193536
6	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	6.63094188	3.1787869757972658	174866432
7	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	6.671616995	3.1795743578113616	167870464
8	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	6.675639313	3.1584997810423374	171569152
9	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	6.683872165	3.158585180994123	177156096
10	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	6.721704237	3.1762713082134724	175730688
11	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	6.72334249	3.221383742056787	171945984
12	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	6.732691684	3.2124698627740145	177414144
13	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	6.748591807	3.2788717369548976	175869952
14	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	6.758882689	3.160358041059226	174829568
15	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	6.775841697	3.172376126050949	166797312
16	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	6.779400719	3.234694761224091	176066560
17	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	6.78078564	3.231302893254906	185323520
18	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	6.782930613	3.1984202740713954	170053632
19	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	6.788578959	3.197857342194766	171081728
20	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	6.792668833	3.2653666990809143	177807360
21	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	6.794690261	3.1782235000282526	171487232
22	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	6.812730079	3.237191373948008	171376640
23	../../../sv-benchmarks/c/loops/trex02-1.yml	true	6.877026692	3.2528730020858347	175792128
24	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	6.887617286	3.271057080011815	178429952
25	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	6.897016999	3.270623766351491	179642368
26	../../../sv-benchmarks/c/loops/trex03-2.yml	true	6.90667709	3.227907419204712	178057216
27	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	6.998746734	3.2900447747670114	173993984
28	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	7.008145952	3.32406671019271	181604352
29	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	7.011154223	3.274900537915528	175329280
30	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	7.036049157	3.337318005040288	174235648
31	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	7.052576193	3.288983168080449	173666304
32	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	7.141570944	3.340883942786604	180391936
33	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	7.157515402	3.3180764480493963	176648192
34	../../../sv-benchmarks/c/loops/array-1.yml	true	7.18201232	3.3971530869603157	175661056
35	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	7.185736995	3.2932905512861907	173125632
36	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	7.212857561	3.4210142120718956	177143808
37	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	7.261274031	3.341931459028274	176611328
38	../../../sv-benchmarks/c/loops/string-1.yml	true	7.284572976	3.3643945259973407	180232192
39	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	7.304660346	3.510617350228131	215375872
40	../../../sv-benchmarks/c/loop-lit/jm2006.yml	true	7.309497898	3.4252400947734714	176627712
41	../../../sv-benchmarks/c/loop-lit/jm2006.c.i.v+cfa-reducer.yml	true	7.321925038	3.4583157720044255	173727744
42	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	7.34562779	3.3923525540158153	184545280
43	../../../sv-benchmarks/c/loops/trex04.yml	true	7.454525876	3.4026213129982352	186068992
44	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	7.467757187	3.4967680098488927	181846016
45	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	7.481501435	3.394885062240064	193589248
46	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	7.490617235	3.5060732471756637	183275520
47	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	7.518062206	3.4244648017920554	185913344
48	../../../sv-benchmarks/c/loops/matrix-1.yml	true	7.680971485	3.6699277539737523	178753536
49	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	7.720187229	3.6168358917348087	191102976
50	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	7.727394949	3.5041105900891125	186408960
51	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	7.8003187	3.520245373249054	186191872
52	../../../sv-benchmarks/c/loops/nec40.yml	true	8.139707438	4.217927315738052	186908672
53	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	8.205425078	3.881511045154184	190947328
54	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	8.208215513	3.7002456919290125	213385216
55	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	8.263321961	3.502364411018789	224894976
56	../../../sv-benchmarks/c/loop-invgen/id_build.i.v+lhb-reducer.yml	true	8.27687212	3.7999012577347457	184463360
57	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	8.346440669	3.7255369359627366	197341184
58	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	8.384247707	3.7175431549549103	202432512
59	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	8.386393525	3.7880778247490525	192401408
60	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	8.40087783	3.7084611831232905	192045056
61	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	8.585239129	3.7730384673923254	190869504
62	../../../sv-benchmarks/c/loops/n.c11.yml	true	8.69819623	3.8721409770660102	204242944
63	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	8.819976181	3.7830936862155795	192229376
64	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	9.420604587	4.141270996071398	212934656
65	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	9.491903688	4.651114591863006	216276992
66	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	9.750617869	4.182879208121449	223809536
67	../../../sv-benchmarks/c/loops/n.c40.yml	true	9.850912688	5.796833300031722	186777600
68	../../../sv-benchmarks/c/loops/sum04-2.yml	true	10.228497833	4.317919664084911	220798976
69	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	10.307052697	4.246283040847629	214925312
70	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	10.397164724	4.691786717623472	231616512
71	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	10.891488532	4.843719381839037	226865152
72	../../../sv-benchmarks/c/loop-invgen/apache-escape-absolute.yml	true	11.406250062	4.989047758746892	246370304
73	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	11.492518714	10.335652685724199	258875392
74	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	11.668838381	4.957107218913734	224960512
75	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	11.902537262	5.200197187718004	227405824
76	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.yml	true	12.006630961	6.738035340793431	286449664
77	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.i.v+lhb-reducer.yml	true	12.441044353	7.19574623182416	301203456
78	../../../sv-benchmarks/c/systemc/bist_cell.cil.yml	true	12.757584306	4.9655068619176745	253759488
79	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+lhb-reducer.yml	true	13.222752698	9.463412130717188	202096640
80	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+sep-reducer.yml	true	13.657735875	9.818071394693106	212156416
81	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.i.v+nlh-reducer.yml	true	13.684714901	8.597367553040385	315027456
82	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	14.454021319	5.618405926041305	294817792
83	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	14.482252221	5.924407064914703	266551296
84	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	15.229462645	5.514410360716283	280207360
85	../../../sv-benchmarks/c/loop-invgen/apache-escape-absolute.i.v+cfa-reducer.yml	true	16.196691657	7.251279137097299	308998144
86	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	18.565663005	5.763745099771768	324993024
87	../../../sv-benchmarks/c/loop-invgen/SpamAssassin-loop.yml	true	19.455297186	8.569727804977447	308539392
88	../../../sv-benchmarks/c/loop-invgen/id_build.i.p+nlh-reducer.yml	true	21.664807933	9.171807065140456	365293568
89	../../../sv-benchmarks/c/loop-invgen/id_build.i.p+sep-reducer.yml	true	22.760747252	9.381576315965503	383610880
90	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	25.940643848	22.159731857012957	195502080
91	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	26.587171771	22.714110079221427	198254592
92	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	30.558016359	8.817060904577374	419061760
93	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	32.410528438	10.528425217140466	467468288
94	../../../sv-benchmarks/c/loop-invgen/SpamAssassin-loop.i.v+cfa-reducer.yml	true	32.67192444	21.112782074604183	364449792
95	../../../sv-benchmarks/c/loops/trex01-2.yml	true	33.841379991	16.778000716120005	371978240
96	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	34.709374475	28.309448554646224	255107072
97	../../../sv-benchmarks/c/loops/s3.yml	false(unreach-call)	47.120496807	31.635542394127697	358862848
98	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	48.202271504	19.06785972137004	608313344
99	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	60	41.927917839959264	457388032
100	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	60	30.186991430353373	911589376
101	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	67	51.24888080311939	349110272
102	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	68	48.670595861040056	434659328
103	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	69	48.30827936390415	462020608
104	../../../sv-benchmarks/c/loops-crafted-1/sumt2.yml	true	75	55.46083934279159	384421888
105	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	76	55.11219541402534	510128128
106	../../../sv-benchmarks/c/loops/count_up_down-1.yml	true	77	54.828290715347975	479326208
107	../../../sv-benchmarks/c/loop-invariants/odd.yml	true	79	54.852639075834304	598781952
108	../../../sv-benchmarks/c/loop-lit/gj2007b.yml	true	81	56.274419822730124	395558912
109	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	81	55.67339586932212	541609984
110	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	92	53.53942465595901	999202816
111	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	111	71.64290976291522	478060544
112	../../../sv-benchmarks/c/loops-crafted-1/sumt3.yml	true	116	96.68116585351527	634130432
113	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	122	89.82855889899656	732766208
114	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	123	89.49676224356517	745476096
115	../../../sv-benchmarks/c/systemc/toy.cil.yml	true	138	79.50025762524456	498843648
116	../../../sv-benchmarks/c/systemc/token_ring.04.cil-1.yml	true	148	91.01504534576088	437436416
117	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	178	88.64692668896168	1673670656
118	../../../sv-benchmarks/c/loops/sum03-2.yml	true	193	153.72206927696243	724692992
119	../../../sv-benchmarks/c/loop-acceleration/array_3-1.yml	true	226	122.82860204484314	625360896
120	../../../sv-benchmarks/c/eca-rers2012/Problem06_label26.yml	true	354	140.04433585191146	2153639936
121	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	368	140.24634148320183	2071724032
122	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	638	323.4685656600632	951988224


==> figures/rq1/pred-ua-50.csv <==
1	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	7.069619658	3.189720831345767	181755904
2	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	7.094727995	3.1897399281151593	185835520
3	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	7.095491505	3.2333072731271386	183783424
4	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	7.106234474	3.2016676370985806	190607360
5	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	7.180540796	3.3055088431574404	190885888
6	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	7.207146656	3.242113534361124	187588608
7	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	7.216841508	3.2403960251249373	197931008
8	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	7.230931851	3.2256702980957925	190369792
9	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	7.247545362	3.293897462077439	186155008
10	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	7.258536891	3.2086417386308312	189276160
11	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	7.25893164	3.2292357101105154	186105856
12	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	7.288058425	3.268483287189156	183513088
13	../../../sv-benchmarks/c/loop-invariants/const.yml	true	7.295309419	3.3088570907711983	183541760
14	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	7.312793257	3.2088803723454475	188542976
15	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	7.329661172	3.23656401084736	188571648
16	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	7.358457844	3.2856704988516867	191397888
17	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	7.38162395	3.2567323320545256	185413632
18	../../../sv-benchmarks/c/loops/trex02-1.yml	true	7.40900203	3.261072135064751	181796864
19	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	7.413330974	3.2819361789152026	187817984
20	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	7.429569401	3.2856734059751034	193007616
21	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	7.435903385	3.2932823849841952	186146816
22	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	7.442731051	3.3211542540229857	191410176
23	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	7.454916535	3.2974265832453966	194617344
24	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	7.468414901	3.2734091388992965	186970112
25	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	7.495893327	3.4135688468813896	187088896
26	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	7.49873468	3.3486704248934984	187428864
27	../../../sv-benchmarks/c/loop-invariants/eq2.yml	true	7.501793588	3.3456510552205145	192995328
28	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	7.517770573	3.3535030209459364	186220544
29	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	7.551453978	3.280978187918663	187088896
30	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	7.560531432	3.258039616048336	191029248
31	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	7.574541873	3.405647444073111	187637760
32	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	7.590905949	3.417972672265023	185036800
33	../../../sv-benchmarks/c/loops/trex03-2.yml	true	7.654093926	3.2779477071017027	190492672
34	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	7.666263172	3.356288034003228	187985920
35	../../../sv-benchmarks/c/loop-lit/jm2006.yml	true	7.691684675	3.421704825013876	184758272
36	../../../sv-benchmarks/c/loop-lit/jm2006.c.i.v+cfa-reducer.yml	true	7.718751309	3.4289769679307938	183164928
37	../../../sv-benchmarks/c/loops/string-1.yml	true	7.801730077	3.409638029988855	199962624
38	../../../sv-benchmarks/c/loops/trex04.yml	true	7.812259272	3.373990419320762	194953216
39	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	7.815311736	3.401041040662676	190570496
40	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	7.823144391	3.554713631980121	194383872
41	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	7.883283402	3.4256273228675127	189853696
42	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	7.913620048	3.4939659838564694	198811648
43	../../../sv-benchmarks/c/loops/array-1.yml	true	7.923843745	3.4818499949760735	195133440
44	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	7.925306503	3.3526422418653965	194002944
45	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	7.965191298	3.4775225510820746	189530112
46	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	8.009811906	3.541896532289684	194887680
47	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	8.071062663	3.5357585619203746	187211776
48	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	8.147015385	3.4779334398917854	191832064
49	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	8.308604399	3.865654528606683	193130496
50	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	8.369599154	3.5980908540077507	196284416
51	../../../sv-benchmarks/c/loops/matrix-1.yml	true	8.38262844	3.741546447854489	194629632
52	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	8.413118349	3.614077621139586	191148032
53	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	8.561085505	3.6331472448073328	196202496
54	../../../sv-benchmarks/c/loop-invgen/id_build.i.v+lhb-reducer.yml	true	8.625086209	3.813465517014265	188841984
55	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	8.84188568	3.725317355245352	203354112
56	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	8.911102614	3.7619133461266756	207659008
57	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	8.912649507	3.6973707592114806	199880704
58	../../../sv-benchmarks/c/loops/nec40.yml	true	8.97417529	4.369269862305373	197410816
59	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	8.999266348	3.7005922119133174	206569472
60	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	9.127513412	3.7648874977603555	209879040
61	../../../sv-benchmarks/c/loops/n.c11.yml	true	9.190002812	3.86215329868719	208314368
62	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	9.358059794	3.7813836596906185	219205632
63	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	9.882203929	4.036904202774167	222593024
64	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	10.125334992	4.0564163089729846	223080448
65	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	10.145628289	4.749558710958809	219713536
66	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	10.353799708	4.229126582853496	228712448
67	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	10.368579608	4.241675143130124	239886336
68	../../../sv-benchmarks/c/loops/n.c40.yml	true	10.574204508	5.965514908079058	191655936
69	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	10.736221445	4.345145795028657	226779136
70	../../../sv-benchmarks/c/loops/sum04-2.yml	true	10.893901338	4.297717874869704	227344384
71	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	11.773327752	4.96497143805027	239759360
72	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	11.916912067	4.686124308034778	273367040
73	../../../sv-benchmarks/c/loop-invgen/apache-escape-absolute.yml	true	12.259870509	5.184929344803095	227246080
74	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	12.596794139	4.993263176176697	235864064
75	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	12.873552682	5.219378407113254	234819584
76	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	13.398533013	5.121695011854172	263118848
77	../../../sv-benchmarks/c/systemc/bist_cell.cil.yml	true	13.882062137	5.265511746052653	258207744
78	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.yml	true	14.873837819	8.18525689933449	304590848
79	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.i.v+lhb-reducer.yml	true	14.931905681	8.300315199885517	300924928
80	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	15.197232611	5.424732377752662	267206656
81	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+lhb-reducer.yml	true	15.522245627	11.029167828150094	214106112
82	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+sep-reducer.yml	true	15.547375946	11.305071592330933	214532096
83	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	15.926808484	5.853785420302302	318357504
84	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.i.v+nlh-reducer.yml	true	16.998703731	9.949704066850245	306143232
85	../../../sv-benchmarks/c/loop-invgen/apache-escape-absolute.i.v+cfa-reducer.yml	true	17.776057626	7.5927929929457605	295870464
86	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	21.054855801	6.205402540042996	328986624
87	../../../sv-benchmarks/c/loop-invgen/SpamAssassin-loop.yml	true	21.395017916	9.236718222033232	343375872
88	../../../sv-benchmarks/c/loop-invgen/id_build.i.p+nlh-reducer.yml	true	23.258495983	9.589118042960763	391593984
89	../../../sv-benchmarks/c/loop-invgen/id_build.i.p+sep-reducer.yml	true	23.39807041	9.489724960643798	393895936
90	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	31.633683339	27.177437777165323	219017216
91	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	32.115862833	27.705358112230897	211189760
92	../../../sv-benchmarks/c/loops/trex01-2.yml	true	35.700561073	16.47410929808393	369684480
93	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	35.802675023	29.648200694005936	255033344
94	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	36.625438696	12.573334211949259	460705792
95	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	36.833268898	10.147781074978411	424554496
96	../../../sv-benchmarks/c/loop-invgen/SpamAssassin-loop.i.v+cfa-reducer.yml	true	37.394768265	23.392875586170703	387039232
97	../../../sv-benchmarks/c/loops/s3.yml	false(unreach-call)	52.088458494	34.33778347913176	403169280
98	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	58.264407659	24.133332521189004	548687872
99	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	59.701641066	43.825649925973266	459284480
100	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	60.222935185	31.861374337226152	893120512
101	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	69.17313527	50.341395327821374	456478720
102	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	69.907326358	51.089573020581156	448196608
103	../../../sv-benchmarks/c/loop-lit/cggmp2005_variant.yml	true	88.809602544	60.965501165017486	724439040
104	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	89.449072348	58.9292096523568	860999680
105	../../../sv-benchmarks/c/loop-acceleration/array_3-1.yml	true	90.952380666	58.16561664780602	801845248
106	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	91.267722129	57.50201261602342	886935552
107	../../../sv-benchmarks/c/loop-new/count_by_1.yml	true	91.603478214	58.33428351068869	803762176
108	../../../sv-benchmarks/c/loop-invgen/id_build.yml	true	92.892714651	58.45351119711995	783224832
109	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_12.yml	true	93.019780484	58.577422115020454	829460480
110	../../../sv-benchmarks/c/loop-invariants/mod4.yml	true	93.777332023	58.59580697538331	918523904
111	../../../sv-benchmarks/c/loop-lit/gj2007b.yml	true	94.789237012	60.03735052840784	762703872
112	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	95.83088532	58.96572027821094	846462976
113	../../../sv-benchmarks/c/loops-crafted-1/sumt2.yml	true	96.868328664	61.82093884702772	755335168
114	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	97.131413334	58.916710038203746	824160256
115	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	97.856579481	56.56117454962805	1343918080
116	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	98.336540477	59.585605944972485	843468800
117	../../../sv-benchmarks/c/loop-lit/jm2006_variant.yml	true	99.477373691	60.653843997977674	897413120
118	../../../sv-benchmarks/c/loop-invariants/odd.yml	true	99.84806995	60.60945415915921	938905600
119	../../../sv-benchmarks/c/loop-invariants/even.yml	true	102.336691581	62.362007244024426	956055552
120	../../../sv-benchmarks/c/loop-invgen/apache-get-tag.yml	true	102.612768801	60.997816839721054	870449152
121	../../../sv-benchmarks/c/loop-acceleration/simple_3-2.yml	true	105.873128826	64.14926714077592	835198976
122	../../../sv-benchmarks/c/loops-crafted-1/sumt3.yml	true	110.968996848	76.1975640822202	939651072
123	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	128.165846254	71.7288161679171	1122684928
124	../../../sv-benchmarks/c/systemc/toy.cil.yml	true	130.551131289	67.88067263877019	2412105728
125	../../../sv-benchmarks/c/systemc/token_ring.04.cil-1.yml	true	137.773491338	71.61389554478228	2978463744
126	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	189.430832109	83.22567662410438	3958661120
127	../../../sv-benchmarks/c/float-benchs/sqrt_poly.yml	true	252.45672141	149.19710766803473	1658961920
128	../../../sv-benchmarks/c/loops/sum03-2.yml	true	322.885819062	270.38580148434266	898580480
129	../../../sv-benchmarks/c/eca-rers2012/Problem06_label26.yml	true	419.853416476	164.35359309706837	6634196992
130	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	430.947824433	169.89225252205506	6859464704
131	../../../sv-benchmarks/c/loops-crafted-1/sumt4.yml	true	517.264716701	481.4215692291036	935337984
132	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	695.499303293	351.05726150097325	1527107584


==> figures/rq1/pred-va-50.csv <==
1	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	6.899379738	3.230079657980241	184430592
2	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	6.96400142	3.2539169899828266	188801024
3	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	7.01585344	3.1660237990145106	182534144
4	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	7.043873262	3.246210418990813	192536576
5	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	7.104076963	3.2494179499917664	182415360
6	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	7.104098417	3.23756140700425	185663488
7	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	7.127525978	3.24211736000143	186146816
8	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	7.131729178	3.2540660740050953	185057280
9	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	7.161735739	3.3014876379747875	189673472
10	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	7.162193481	3.241305643983651	180666368
11	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	7.164323658	3.233855197991943	190750720
12	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	7.166660586	3.233888246002607	185004032
13	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	7.166839627	3.218349038012093	192266240
14	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	7.181003149	3.333215562015539	185749504
15	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	7.209627506	3.2063758250151295	185143296
16	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	7.239255402	3.230737270991085	195985408
17	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	7.258731212	3.250324801017996	188280832
18	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	7.276776511	3.297068432002561	182169600
19	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	7.277398189	3.2300907940079924	187076608
20	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	7.282933615	3.2453726300154813	190824448
21	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	7.283874364	3.2541202630090993	191004672
22	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	7.292449987	3.281434431002708	188002304
23	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	7.337656848	3.3100882280268706	188067840
24	../../../sv-benchmarks/c/loop-invariants/const.yml	true	7.358564877	3.305463596014306	185810944
25	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	7.370707439	3.329305976978503	182919168
26	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	7.380020156	3.318347246007761	191098880
27	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	7.402942907	3.325805770000443	195403776
28	../../../sv-benchmarks/c/loops/trex03-2.yml	true	7.40579561	3.346329381020041	195784704
29	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	7.449089758	3.298104601999512	191705088
30	../../../sv-benchmarks/c/loop-invariants/eq2.yml	true	7.479776196	3.2975380739662796	190832640
31	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	7.487894036	3.409810084005585	190779392
32	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	7.503077191	3.3367518900195137	189349888
33	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	7.525584914	3.2857825770042837	194150400
34	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	7.552500561	3.386501357977977	198828032
35	../../../sv-benchmarks/c/loops/trex02-1.yml	true	7.586233688	3.297784349997528	193888256
36	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	7.586372146	3.3622523060184903	193134592
37	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	7.619070352	3.4982503800129052	197525504
38	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	7.665683812	3.3704488270159345	192385024
39	../../../sv-benchmarks/c/loops/array-1.yml	true	7.673299225	3.4409917349985335	194232320
40	../../../sv-benchmarks/c/loop-lit/jm2006.c.i.v+cfa-reducer.yml	true	7.688463781	3.4940214740054216	193642496
41	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	7.707252432	3.421995885000797	198111232
42	../../../sv-benchmarks/c/loops/trex04.yml	true	7.721616684	3.4025857579836156	191528960
43	../../../sv-benchmarks/c/loops/string-1.yml	true	7.761777056	3.406119088991545	192782336
44	../../../sv-benchmarks/c/loop-lit/jm2006.yml	true	7.802447962	3.449710076005431	204034048
45	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	7.836906705	3.5493613260041457	193445888
46	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	7.885022448	3.5270244590064976	193327104
47	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	7.894298295	3.5246177340159193	224407552
48	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	8.030703769	3.670386840996798	194613248
49	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	8.045987911	3.4902986550005153	198873088
50	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	8.080573745	3.602393562992802	189505536
51	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	8.089485079	3.633890019991668	193572864
52	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	8.163577103	3.4738293809932657	209293312
53	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	8.241827905	3.8784841840097215	196870144
54	../../../sv-benchmarks/c/loop-invgen/id_build.i.v+lhb-reducer.yml	true	8.425067125	3.7103570500039496	189972480
55	../../../sv-benchmarks/c/loops/matrix-1.yml	true	8.460098975	3.7702338340168353	199208960
56	../../../sv-benchmarks/c/loops/nec40.yml	true	8.486397909	4.342661439004587	206262272
57	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	8.676402196	3.78977896401193	205258752
58	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	8.830876809	3.725244681001641	204115968
59	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	8.86764239	3.7271244619914796	204181504
60	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	8.906758182	3.7639651029894594	210477056
61	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	9.000943825	3.8339873219956644	213827584
62	../../../sv-benchmarks/c/loops/n.c11.yml	true	9.034375912	3.8852614639909007	210599936
63	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	9.1423871	3.8133389839786105	213446656
64	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	9.834983511	4.733964412997011	206557184
65	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	10.066351274	4.0537983200047165	220749824
66	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	10.195597737	4.23229031500523	229892096
67	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	10.326166643	4.249726929992903	231632896
68	../../../sv-benchmarks/c/loops/n.c40.yml	true	10.455485974	5.798416206002003	205484032
69	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	10.759126587	4.361759211984463	225714176
70	../../../sv-benchmarks/c/loops/sum04-2.yml	true	10.980074562	4.458019199984847	240418816
71	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	11.418530624	4.669935773010366	261455872
72	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	11.599738602	5.08920090799802	234536960
73	../../../sv-benchmarks/c/loop-invgen/apache-escape-absolute.yml	true	12.264947785	5.081973663007375	242765824
74	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	12.442026452	5.254112997994525	234946560
75	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	12.564183167	4.990300774981733	239947776
76	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	13.36627528	5.1249911999912	283201536
77	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.i.v+lhb-reducer.yml	true	13.606465035	7.765952704008669	323497984
78	../../../sv-benchmarks/c/systemc/bist_cell.cil.yml	true	13.757564372	5.0498126079910435	271151104
79	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.yml	true	13.760067342	7.570089440006996	295723008
80	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	15.056437648	5.325602252967656	272543744
81	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+lhb-reducer.yml	true	15.123794783	10.858075447002193	220430336
82	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.i.v+nlh-reducer.yml	true	15.398265142	9.125781823007856	303837184
83	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	15.558787733	5.774149472010322	313241600
84	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+sep-reducer.yml	true	15.703887208	11.36933249901631	214851584
85	../../../sv-benchmarks/c/loop-invgen/apache-escape-absolute.i.v+cfa-reducer.yml	true	17.723880235	7.604861442989204	282890240
86	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	21.316506397	6.189726642041933	333819904
87	../../../sv-benchmarks/c/loop-invgen/SpamAssassin-loop.yml	true	21.568684264	9.257646445999853	354004992
88	../../../sv-benchmarks/c/loop-invgen/id_build.i.p+nlh-reducer.yml	true	22.204058747	9.093430114997318	366616576
89	../../../sv-benchmarks/c/loop-invgen/id_build.i.p+sep-reducer.yml	true	22.809931944	9.297939801006578	393994240
90	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	31.045317877	26.633717021992197	213725184
91	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	31.699570259	27.42216373499832	219336704
92	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	32.772939308	9.865235548000783	422875136
93	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	35.61949391	29.69751179096056	253788160
94	../../../sv-benchmarks/c/loop-invgen/SpamAssassin-loop.i.v+cfa-reducer.yml	true	35.975264858	22.76975991699146	389066752
95	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	36.624576264	12.474179673998151	450482176
96	../../../sv-benchmarks/c/loops/trex01-2.yml	true	37.129495452	17.19410253301612	381108224
97	../../../sv-benchmarks/c/loops/s3.yml	false(unreach-call)	49.377515397	32.86615761599387	389005312
98	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	54.610863731	23.390111480024643	533852160
99	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	60.089356553	31.885507339029573	960798720
100	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	61.107729867	43.66982212898438	436981760
101	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	69.231748999	50.717628156999126	462299136
102	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	71.055566914	50.634224912006175	475271168
103	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	83.634838611	57.08091336398502	528572416
104	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	85.591526754	55.737440733995754	966651904
105	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	87.142134946	56.19390732498141	658735104
106	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	96.425055506	59.24604185199132	692850688
107	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	96.662828081	59.3181454790174	685809664
108	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	96.764044674	59.40132027500658	719663104
109	../../../sv-benchmarks/c/systemc/toy.cil.yml	true	113.502431427	67.14623273495818	1057398784
110	../../../sv-benchmarks/c/systemc/token_ring.04.cil-1.yml	true	123.256195123	71.77752559800865	614957056
111	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	129.955627916	70.2296071430028	812167168
112	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	186.883021434	82.21430689201225	2136645632
113	../../../sv-benchmarks/c/float-benchs/sqrt_poly.yml	true	189.509514444	144.83409848995507	1062690816
114	../../../sv-benchmarks/c/loops-crafted-1/loopv3.yml	true	195.157770806	89.14404474798357	1098948608
115	../../../sv-benchmarks/c/loop-acceleration/simple_1-2.yml	true	203.988118901	87.98591720598051	1113554944
116	../../../sv-benchmarks/c/loop-acceleration/overflow_1-1.yml	true	205.27272787	87.81019227800425	1168732160
117	../../../sv-benchmarks/c/loop-invariants/even.yml	true	206.228687933	87.69307758496143	1327390720
118	../../../sv-benchmarks/c/loop-acceleration/simple_3-2.yml	true	207.203510879	87.95783583298908	1208770560
119	../../../sv-benchmarks/c/loop-invariants/mod4.yml	true	207.993163509	87.7711642900249	1359020032
120	../../../sv-benchmarks/c/loops-crafted-1/mono-crafted_12.yml	true	209.026402575	88.46100244804984	1220800512
121	../../../sv-benchmarks/c/loops/count_up_down-1.yml	true	209.730381919	88.46594230900519	1266139136
122	../../../sv-benchmarks/c/loops/sum03-2.yml	true	217.593289422	162.79387821798446	862732288
123	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	394.840985779	280.73810862598475	1195974656
124	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	489.042386645	276.2501193470089	2134765568
125	../../../sv-benchmarks/c/eca-rers2012/Problem06_label26.yml	true	568.919910309	267.9058359559858	2087596032


==> figures/rq1/pred.csv <==
1	../../../sv-benchmarks/c/loops/while_infinite_loop_4.yml	false(unreach-call)	7.062307966	3.2660528759879526	187293696
2	../../../sv-benchmarks/c/loop-acceleration/simple_2-2.yml	false(unreach-call)	7.116747503	3.234303320001345	186740736
3	../../../sv-benchmarks/c/loop-acceleration/multivar_1-2.yml	false(unreach-call)	7.125998872	3.254377239034511	185061376
4	../../../sv-benchmarks/c/loops/while_infinite_loop_1.yml	true	7.141019435	3.2701992639922537	184614912
5	../../../sv-benchmarks/c/loops/count_up_down-2.yml	false(unreach-call)	7.232908005	3.293988980993163	185982976
6	../../../sv-benchmarks/c/loop-acceleration/simple_3-1.yml	false(unreach-call)	7.265526683	3.298134594981093	192053248
7	../../../sv-benchmarks/c/loop-acceleration/phases_2-2.yml	true	7.278562311	3.336625626019668	187002880
8	../../../sv-benchmarks/c/loops/trex02-2.yml	false(unreach-call)	7.322056277	3.3382645070087165	183025664
9	../../../sv-benchmarks/c/loops/for_infinite_loop_2.yml	true	7.325566357	3.2585503309965134	200941568
10	../../../sv-benchmarks/c/loops/for_infinite_loop_1.yml	true	7.353539127	3.329055784997763	188424192
11	../../../sv-benchmarks/c/loops/terminator_02-1.yml	false(unreach-call)	7.381844562	3.2734918800124433	186511360
12	../../../sv-benchmarks/c/loops/trex03-2.yml	true	7.403639476	3.3264246589969844	189665280
13	../../../sv-benchmarks/c/loop-acceleration/phases_2-1.yml	false(unreach-call)	7.446524115	3.297433161002118	184950784
14	../../../sv-benchmarks/c/loops/trex02-1.yml	true	7.462902287	3.4264421540137846	187539456
15	../../../sv-benchmarks/c/loops/while_infinite_loop_3.yml	true	7.47960916	3.2956878110126127	191455232
16	../../../sv-benchmarks/c/loop-invariants/eq2.yml	true	7.484888679	3.3702180839609355	188624896
17	../../../sv-benchmarks/c/loops/nec11.yml	false(unreach-call)	7.493896561	3.361610516003566	186716160
18	../../../sv-benchmarks/c/loops/terminator_01.yml	false(unreach-call)	7.495461041	3.3982415100035723	195923968
19	../../../sv-benchmarks/c/loop-invariants/eq1.yml	true	7.508897814	3.4091816609725356	182628352
20	../../../sv-benchmarks/c/loops/trex01-1.yml	false(unreach-call)	7.528092126	3.3734479490085505	187097088
21	../../../sv-benchmarks/c/loop-acceleration/multivar_1-1.yml	true	7.533405671	3.3395386670017615	190877696
22	../../../sv-benchmarks/c/loops/while_infinite_loop_2.yml	true	7.55391792	3.4123329159920104	188694528
23	../../../sv-benchmarks/c/loop-invariants/const.yml	true	7.56280529	3.4170780379790813	184553472
24	../../../sv-benchmarks/c/loop-acceleration/simple_2-1.yml	true	7.564739735	3.3178789749508724	193986560
25	../../../sv-benchmarks/c/loop-acceleration/const_1-1.yml	true	7.568463183	3.3876400220033247	192479232
26	../../../sv-benchmarks/c/loops/trex03-1.yml	false(unreach-call)	7.647232619	3.4255811649782117	189722624
27	../../../sv-benchmarks/c/loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	7.652161927	3.418209047988057	186761216
28	../../../sv-benchmarks/c/ldv-regression/test10.yml	true	7.65588449	3.4334001370007172	191201280
29	../../../sv-benchmarks/c/loops/bubble_sort-1.yml	true	7.659081072	3.397946033976041	189464576
30	../../../sv-benchmarks/c/loops/terminator_02-2.yml	true	7.660385038	3.4145966729847714	185012224
31	../../../sv-benchmarks/c/loops/array-2.yml	false(unreach-call)	7.662307762	3.4899826769833453	188985344
32	../../../sv-benchmarks/c/loop-acceleration/simple_4-2.yml	true	7.666537517	3.4206611590343527	187908096
33	../../../sv-benchmarks/c/loop-lit/jm2006.c.i.v+cfa-reducer.yml	true	7.678398399	3.5650888750096783	186503168
34	../../../sv-benchmarks/c/loops/terminator_03-2.yml	true	7.798726794	3.4422017989854794	198639616
35	../../../sv-benchmarks/c/loop-lit/cggmp2005b.yml	true	7.799001985	3.4491048689815216	189689856
36	../../../sv-benchmarks/c/loop-lit/gcnr2008.yml	false(unreach-call)	7.802172801	3.425215680967085	188911616
37	../../../sv-benchmarks/c/loops/terminator_03-1.yml	false(unreach-call)	7.859328758	3.4180496360058896	188461056
38	../../../sv-benchmarks/c/loops/for_bounded_loop1.yml	false(unreach-call)	7.863201602	3.514468640991254	185614336
39	../../../sv-benchmarks/c/loops/trex04.yml	true	7.908820479	3.4982386939809658	188784640
40	../../../sv-benchmarks/c/loops/array-1.yml	true	7.921486323	3.585439785005292	189988864
41	../../../sv-benchmarks/c/loop-crafted/simple_vardep_2.yml	true	7.922446758	3.5902725320192985	193638400
42	../../../sv-benchmarks/c/loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	7.935208532	3.628331584011903	196825088
43	../../../sv-benchmarks/c/loops/nec20.yml	false(unreach-call)	7.990192712	3.5433051630097907	186122240
44	../../../sv-benchmarks/c/loop-invgen/id_trans.yml	false(unreach-call)	8.061885608	3.541355770023074	201310208
45	../../../sv-benchmarks/c/loop-lit/jm2006.yml	true	8.100250741	3.549062818987295	190935040
46	../../../sv-benchmarks/c/loops/matrix-2.yml	false(unreach-call)	8.159186204	3.670419093017699	189845504
47	../../../sv-benchmarks/c/loop-lit/css2003.yml	true	8.176041906	3.6322499259840697	195784704
48	../../../sv-benchmarks/c/loops/string-1.yml	true	8.186979871	3.5335695139947347	190423040
49	../../../sv-benchmarks/c/loops/veris.c_NetBSD-libc_loop.yml	true	8.278810144	3.753851549990941	197881856
50	../../../sv-benchmarks/c/loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	8.404035438	3.582453503011493	189784064
51	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-1.yml	false(unreach-call)	8.433006351	3.6848150090081617	191340544
52	../../../sv-benchmarks/c/loops/sum_array-1.yml	false(unreach-call)	8.466903001	3.938547565980116	199159808
53	../../../sv-benchmarks/c/loops/matrix-1.yml	true	8.49357024	3.8889554720080923	198815744
54	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	8.514940914	3.5698982379981317	204140544
55	../../../sv-benchmarks/c/loop-invgen/id_build.i.v+lhb-reducer.yml	true	8.662743418	3.8901737129781395	189882368
56	../../../sv-benchmarks/c/loops/nec40.yml	true	8.853511993	4.3936283929797355	198545408
57	../../../sv-benchmarks/c/loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	8.87123227	3.8140244679816533	200683520
58	../../../sv-benchmarks/c/loop-acceleration/underapprox_2-2.yml	true	9.116323944	3.857229362009093	201043968
59	../../../sv-benchmarks/c/loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	9.200908592	3.9179032029933296	200663040
60	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-1.yml	false(unreach-call)	9.254571734	3.8533389230142348	210124800
61	../../../sv-benchmarks/c/loops/n.c11.yml	true	9.280279073	3.9380440000095405	208171008
62	../../../sv-benchmarks/c/loop-lit/cggmp2005.yml	true	9.357417501	3.8708893680013716	209162240
63	../../../sv-benchmarks/c/loop-acceleration/underapprox_1-2.yml	true	9.872480598	4.686244951968547	207495168
64	../../../sv-benchmarks/c/loop-invgen/large_const.yml	true	9.947196639	3.965531798021402	218701824
65	../../../sv-benchmarks/c/loops/sum01_bug02.yml	false(unreach-call)	10.310542941	4.334086785995169	233881600
66	../../../sv-benchmarks/c/loops/sum04-1.yml	false(unreach-call)	10.325091025	4.292268866003724	232685568
67	../../../sv-benchmarks/c/product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	10.391614984	4.120906775002368	237342720
68	../../../sv-benchmarks/c/loops/n.c40.yml	true	10.71147224	5.92171001600218	207138816
69	../../../sv-benchmarks/c/loops-crafted-1/nested5-1.yml	true	10.726607741	4.4168870050343685	220901376
70	../../../sv-benchmarks/c/loops/sum04-2.yml	true	10.95711311	4.4984398469969165	223830016
71	../../../sv-benchmarks/c/loop-acceleration/diamond_2-2.yml	true	11.812666613	5.165397955017397	246312960
72	../../../sv-benchmarks/c/loop-invgen/apache-escape-absolute.yml	true	12.199366424	5.226617535983678	243101696
73	../../../sv-benchmarks/c/loops/string-2.yml	false(unreach-call)	12.275545423	4.973867333988892	265273344
74	../../../sv-benchmarks/c/loops/sum03-1.yml	false(unreach-call)	12.753969221	5.2839940109988675	239710208
75	../../../sv-benchmarks/c/loops/sum01-1.yml	false(unreach-call)	13.058821842	5.125939811987337	247656448
76	../../../sv-benchmarks/c/systemc/transmitter.04.cil.yml	false(unreach-call)	13.135412408	5.18912959296722	265379840
77	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.i.v+lhb-reducer.yml	true	13.689327962	7.795073453977238	302985216
78	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.yml	true	13.767120105	7.792876620951574	321228800
79	../../../sv-benchmarks/c/systemc/bist_cell.cil.yml	true	13.857102236	5.25219821598148	266240000
80	../../../sv-benchmarks/c/product-lines/minepump_spec1_product47.cil.yml	true	14.913590438	5.343321785039734	253939712
81	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+lhb-reducer.yml	true	15.591600007	10.905400153016672	222867456
82	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	15.701711187	5.853991461975966	301137920
83	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+sep-reducer.yml	true	15.760351542	11.13721506902948	222969856
84	../../../sv-benchmarks/c/loop-crafted/simple_array_index_value_4.i.v+nlh-reducer.yml	true	15.844939549	9.24971188197378	314339328
85	../../../sv-benchmarks/c/loop-invgen/apache-escape-absolute.i.v+cfa-reducer.yml	true	17.955874971	7.6448159670108	299499520
86	../../../sv-benchmarks/c/loop-invgen/SpamAssassin-loop.yml	true	21.262266306	9.005890886997804	326651904
87	../../../sv-benchmarks/c/ddv-machzwd/ddv_machzwd_inw_p.yml	true	21.700255541	6.313757809053641	367546368
88	../../../sv-benchmarks/c/loop-invgen/id_build.i.p+nlh-reducer.yml	true	22.928136956	9.520851778972428	394964992
89	../../../sv-benchmarks/c/loop-invgen/id_build.i.p+sep-reducer.yml	true	23.208076913	9.645336064975709	393105408
90	../../../sv-benchmarks/c/loop-industry-pattern/mod3.yml	true	31.058585557	26.681961631053127	222957568
91	../../../sv-benchmarks/c/loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	31.223083541	26.982153125980403	218771456
92	../../../sv-benchmarks/c/loops/trex01-2.yml	true	35.196292031	17.362163365993183	372875264
93	../../../sv-benchmarks/c/nla-digbench/hard2.yml	true	36.21034973	29.76499579596566	249143296
94	../../../sv-benchmarks/c/loop-invgen/SpamAssassin-loop.i.v+cfa-reducer.yml	true	36.32401905	22.709835360001307	385728512
95	../../../sv-benchmarks/c/eca-rers2012/Problem01_label19.yml	true	37.462576925	10.397053844993934	428670976
96	../../../sv-benchmarks/c/eca-rers2012/Problem01_label58.yml	true	42.663256477	12.972966925008222	474349568
97	../../../sv-benchmarks/c/loops/s3.yml	false(unreach-call)	50.548977977	33.326064857974416	411176960
98	../../../sv-benchmarks/c/eca-rers2012/Problem03_label15.yml	true	55.268023722	23.5214957720018	548151296
99	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	59.622390575	43.533559839008376	437891072
100	../../../sv-benchmarks/c/product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	60.106834902	32.30923927796539	940089344
101	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.yml	true	68.299238327	50.11402093700599	445894656
102	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	69.435326947	50.57410822197562	447610880
103	../../../sv-benchmarks/c/loops/vogal-2.yml	false(unreach-call)	70.841197543	56.66959814899019	359051264
104	../../../sv-benchmarks/c/loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	75.274357248	55.425731708004605	484528128
105	../../../sv-benchmarks/c/loop-industry-pattern/aiob_1.yml	true	79.498479557	58.68972460902296	525348864
106	../../../sv-benchmarks/c/loop-industry-pattern/aiob_2.yml	true	79.754096399	58.51814183796523	492765184
107	../../../sv-benchmarks/c/loop-industry-pattern/aiob_3.yml	true	80.800067716	58.00570225098636	529690624
108	../../../sv-benchmarks/c/product-lines/elevator_spec14_product19.cil.yml	true	86.481647186	56.7734634099761	975925248
109	../../../sv-benchmarks/c/systemc/toy.cil.yml	true	89.151817413	66.49202243302716	480071680
110	../../../sv-benchmarks/c/loop-acceleration/diamond_1-2.yml	false(unreach-call)	91.01505627	69.05800314599765	464900096
111	../../../sv-benchmarks/c/systemc/token_ring.04.cil-1.yml	true	93.913114228	74.20995826198487	447086592
112	../../../sv-benchmarks/c/product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	126.705843681	83.5977282509557	1723510784
113	../../../sv-benchmarks/c/loops/sum03-2.yml	true	184.771972114	156.1187181189889	599375872
114	../../../sv-benchmarks/c/eca-rers2012/Problem06_label26.yml	true	246.435753404	160.2335878139711	2018131968
115	../../../sv-benchmarks/c/eca-rers2012/Problem05_label45.yml	true	267.107810097	164.3250311310403	2043441152
116	../../../sv-benchmarks/c/loop-acceleration/diamond_1-1.yml	true	361.766107132	343.258147851011	914087936


==> figures/scatter-va.table.csv <==
tool	CPAchecker 1.9.1-svn	CPAchecker 1.9.1-svn	CPAchecker 1.9.1-svn	CPAchecker 1.9.1-svn	CPAchecker 1.9.1-svn	CPAchecker 1.9.1-svn	CPAchecker 1.9.1-svn	CPAchecker 1.9.1-svn
run set	coinverify-kInd.sv-comp20_prop-reachsafety	coinverify-kInd.sv-comp20_prop-reachsafety	coinverify-kInd.sv-comp20_prop-reachsafety	coinverify-kInd.sv-comp20_prop-reachsafety	coinverify-kInd-veriabs-50.sv-comp20_prop-reachsafety-50	coinverify-kInd-veriabs-50.sv-comp20_prop-reachsafety-50	coinverify-kInd-veriabs-50.sv-comp20_prop-reachsafety-50	coinverify-kInd-veriabs-50.sv-comp20_prop-reachsafety-50
../../../sv-benchmarks/c/	status	cputime (s)	walltime (s)	memUsage	status	cputime (s)	walltime (s)	memUsage
loops/array-1.yml	true	9.560506609	3.72827713820152		true	9.418644327	3.6622832260327414	
loops/array-2.yml	false(unreach-call)	9.566343397	3.7897129037883133		false(unreach-call)	9.383743821	3.7022978969616815	
loops/bubble_sort-1.yml	true	8.020157448	3.4622683429624885		true	7.692870416	3.3428697899798863	
loops/bubble_sort-2.yml	TIMEOUT				TIMEOUT			
loops/compact.yml	TIMEOUT				TIMEOUT			
loops/count_up_down-1.yml	TIMEOUT				true	325.308855106	92.52210674801609	
loops/count_up_down-2.yml	false(unreach-call)	8.362591889	3.3904588960576802		false(unreach-call)	8.430597261	3.3183865880127996	
loops/eureka_01-1.yml	TIMEOUT				TIMEOUT			
loops/eureka_01-2.yml	TIMEOUT				true	428.941020897	290.2789347980288	
loops/eureka_05.yml	TIMEOUT				TIMEOUT			
loops/for_bounded_loop1.yml	false(unreach-call)	10.660160878	3.8947640010155737		false(unreach-call)	10.538202269	3.7937734790029936	
loops/for_infinite_loop_1.yml	true	8.480071817	3.5180011068005115		true	8.304837748	3.410291300038807	
loops/for_infinite_loop_2.yml	true	8.644964106	3.49423351790756		true	8.330232095	3.3421182470046915	
loops/heavy-1.yml	TIMEOUT				TIMEOUT			
loops/heavy-2.yml	true	56.704508997	43.27769134612754		true	58.611513372	42.84264018799877	
loops/insertion_sort-1.yml	false(unreach-call)	108.560224209	41.942221528152004		false(unreach-call)	101.164964525	38.602850543975364	
loops/insertion_sort-2.yml	TIMEOUT				TIMEOUT			
loops/invert_string-1.yml	false(unreach-call)	32.205829192	7.922518888954073		false(unreach-call)	31.590511576	7.77839915198274	
loops/invert_string-3.yml	true	48.068898581	22.91833633510396		true	48.956754488	22.33467082097195	
loops/linear_sea.ch.yml	TIMEOUT				TIMEOUT			
loops/linear_search.yml	false(unreach-call)	38.31783812	12.394303746055812		false(unreach-call)	36.880588409	11.86209168098867	
loops/lu.cmp.yml	true	19.305924793	5.466642064973712		true	17.990652212	5.17825774801895	
loops/ludcmp.yml	OUT OF MEMORY				OUT OF MEMORY			
loops/matrix-1.yml	true	10.245943088	4.226341180037707		true	10.606708735	4.4886866970337	
loops/matrix-2.yml	false(unreach-call)	22.48003151	5.954169636126608		false(unreach-call)	22.58176555	5.8901639159885235	
loops/n.c11.yml	true	9.494343634	3.702562357066199		true	9.467996174	3.690537304035388	
loops/n.c24.yml	TIMEOUT				TIMEOUT			
loops/n.c40.yml	true	9.045447577	3.625850585056469		true	8.762318727	3.522354067012202	
loops/nec11.yml	false(unreach-call)	8.668522479	3.4935295111499727		false(unreach-call)	8.376136806	3.326484069984872	
loops/nec20.yml	false(unreach-call)	12.012656827	4.126279162010178		false(unreach-call)	11.674428347	3.9900922520319	
loops/nec40.yml	true	8.981804929	3.5905501910019666		true	8.950105404	3.6301874620257877	
loops/s3.yml	TIMEOUT				TIMEOUT			
loops/string-1.yml	true	16.660586559	4.873806392075494		true	16.706729452	4.817414321005344	
loops/string-2.yml	false(unreach-call)	169.014721466	63.64990377589129		false(unreach-call)	212.571692299	82.54999516002135	
loops/sum01-1.yml	false(unreach-call)	22.215579553	5.8140613390132785		false(unreach-call)	21.636314982	5.837494392995723	
loops/sum01-2.yml	true	117.097907239	39.81049557006918		true	122.908066531	40.70577200700063	
loops/sum01_bug02.yml	false(unreach-call)	18.744373802	5.278479468077421		false(unreach-call)	18.398124161	5.197527420008555	
loops/sum01_bug02_sum01_bug02_base.case.yml	false(unreach-call)	13.907522629	4.378845516825095		false(unreach-call)	14.249339291	4.366263226023875	
loops/sum03-1.yml	false(unreach-call)	20.935575965	5.9581649110186845		false(unreach-call)	20.558932606	5.8933331340085715	
loops/sum03-2.yml	true	10.193518096	3.8021100990008563		true	10.512996099	3.8581260059727356	
loops/sum04-1.yml	false(unreach-call)	14.427613904	4.914066590135917		false(unreach-call)	15.221564875	4.965676569961943	
loops/sum04-2.yml	true	10.018808373	3.735045281937346		true	10.22980979	3.7849984380300157	
loops/sum_array-1.yml	false(unreach-call)	25.079320263	6.266558418050408		false(unreach-call)	24.360170964	6.366032453021035	
loops/sum_array-2.yml	TIMEOUT				TIMEOUT			
loops/terminator_01.yml	false(unreach-call)	8.501921316	3.4260544378776103		false(unreach-call)	8.646295092	3.4290749009815045	
loops/terminator_02-1.yml	false(unreach-call)	8.579763848	3.438128011999652		false(unreach-call)	8.642672528	3.4340305699734017	
loops/terminator_02-2.yml	true	10.421197403	3.9103644299320877		true	10.175567825	3.8062419770285487	
loops/terminator_03-1.yml	false(unreach-call)	8.817132657	3.572060512145981		false(unreach-call)	8.74763485	3.5301363579928875	
loops/terminator_03-2.yml	true	9.494408831	3.638175379950553		true	9.419167854	3.6016432580072433	
loops/trex01-1.yml	false(unreach-call)	9.265970357	3.574187943013385		false(unreach-call)	8.742216315	3.5654553409549408	
loops/trex01-2.yml	true	10.624965291	3.9701779671013355		true	10.790133616	3.909473044972401	
loops/trex02-1.yml	true	8.843548117	3.511802294990048		true	9.017418683	3.5726658300263807	
loops/trex02-2.yml	false(unreach-call)	8.573653022	3.4101169218774885		false(unreach-call)	8.040491437	3.397995708975941	
loops/trex03-1.yml	false(unreach-call)	8.481844574	3.5576820359565318		false(unreach-call)	9.268455663	3.521931385039352	
loops/trex03-2.yml	true	10.398204171	3.8300338899716735		true	10.197651361	3.7898348969756626	
loops/trex04.yml	true	9.598521409	3.7144552210811526		true	9.887120218	3.7063543029944412	
loops/veris.c_NetBSD-libc_loop.yml	true	11.050134915	3.9614439450670034		true	10.943401348	3.93036347796442	
loops/veris.c_OpenSER_cases1_stripFullBoth_arr.yml	true	25.810220866	6.618516930844635		true	25.72826959	6.709622052963823	
loops/veris.c_sendmail_tTflag_arr_one_loop.yml	true	9.065339044	3.602444176096469		true	9.339376115	3.629838381020818	
loops/verisec_NetBSD-libc_loop.yml	false(unreach-call)	11.235721915	3.970417093951255		false(unreach-call)	10.963690632	3.893964410002809	
loops/verisec_OpenSER_cases1_stripFullBoth_arr.yml	false(unreach-call)	58.928936939	14.294271894032136		false(unreach-call)	58.452113959	14.201756985974498	
loops/vogal-1.yml	true	242.128595808	101.97480974602513		true	581.808546789	205.6851713039796	
loops/vogal-2.yml	false(unreach-call)	158.666833261	61.36147846211679		false(unreach-call)	215.819269594	82.77774012798909	
loops/while_infinite_loop_1.yml	true	8.265064676	3.374383694026619		true	8.386043874	3.3500476829940453	
loops/while_infinite_loop_2.yml	true	8.221204881	3.386496606050059		true	8.383375686	3.357784974970855	
loops/while_infinite_loop_3.yml	true	7.884502965	3.378500415943563		true	8.429494623	3.3578664020169526	
loops/while_infinite_loop_4.yml	false(unreach-call)	8.408733953	3.3747756879311055		false(unreach-call)	8.635336122	3.4012553240172565	
loop-acceleration/array_1-1.yml	TIMEOUT				TIMEOUT			
loop-acceleration/array_1-2.yml	true	9.339118467	3.7859887569211423		true	9.137722465	3.625184420030564	
loop-acceleration/array_2-1.yml	TIMEOUT				TIMEOUT			
loop-acceleration/array_2-2.yml	TIMEOUT				TIMEOUT			
loop-acceleration/array_3-1.yml	true	8.213485326	3.510009191930294		true	8.576352664	3.481836042017676	
loop-acceleration/array_3-2.yml	TIMEOUT				TIMEOUT			
loop-acceleration/array_4.yml	TIMEOUT				TIMEOUT			
loop-acceleration/const_1-1.yml	true	8.723302436	3.5217187758535147		true	9.101974161	3.4975311539601535	
loop-acceleration/const_1-2.yml	TIMEOUT				TIMEOUT			
loop-acceleration/diamond_1-1.yml	true	62.770649249	21.093418407952413		true	61.903547162	20.597280028974637	
loop-acceleration/diamond_1-2.yml	false(unreach-call)	99.084811794	38.009476411156356		false(unreach-call)	96.142564961	37.45377195999026	
loop-acceleration/diamond_2-2.yml	true	26.635420209	6.949262619018555		true	26.42400352	6.954257807927206	
loop-acceleration/functions_1-1.yml	TIMEOUT				true	304.814742161	88.40168393193744	
loop-acceleration/functions_1-2.yml	TIMEOUT				TIMEOUT			
loop-acceleration/multivar_1-1.yml	true	8.374370416	3.4253770080395043		true	8.54829368	3.4455673720221967	
loop-acceleration/multivar_1-2.yml	false(unreach-call)	8.283349208	3.3697280432097614		false(unreach-call)	8.351679148	3.3531353380531073	
loop-acceleration/nested_1-1.yml	true	8.690607435	3.465133863966912		true	9.014927675	3.55310970696155	
loop-acceleration/nested_1-2.yml	TIMEOUT				TIMEOUT			
loop-acceleration/overflow_1-1.yml	TIMEOUT				true	301.804115945	88.25735952903051	
loop-acceleration/phases_1-1.yml	TIMEOUT				true	780.740058147	243.97971655696165	
loop-acceleration/phases_1-2.yml	TIMEOUT				TIMEOUT			
loop-acceleration/phases_2-1.yml	false(unreach-call)	8.701937862	3.4699747550766915		false(unreach-call)	8.742655499	3.421539888018742	
loop-acceleration/phases_2-2.yml	true	8.433619382	3.4318960239179432		true	8.792035201	3.428738920018077	
loop-acceleration/simple_1-1.yml	TIMEOUT				TIMEOUT			
loop-acceleration/simple_1-2.yml	TIMEOUT				true	302.125619144	88.3127163919853	
loop-acceleration/simple_2-1.yml	true	8.37700676	3.4138902600388974		true	8.175812533	3.502010326948948	
loop-acceleration/simple_2-2.yml	false(unreach-call)	8.165341425	3.422387723112479		false(unreach-call)	8.554991239	3.3776463189860806	
loop-acceleration/simple_3-1.yml	false(unreach-call)	8.24557601	3.394702237797901		false(unreach-call)	8.629131705	3.398351916926913	
loop-acceleration/simple_3-2.yml	TIMEOUT				true	307.655136361	88.49308035697322	
loop-acceleration/simple_4-1.yml	TIMEOUT				TIMEOUT			
loop-acceleration/simple_4-2.yml	true	8.455310992	3.433644498931244		true	8.479193277	3.417655589990318	
loop-acceleration/underapprox_1-1.yml	false(unreach-call)	12.127688783	4.46221738983877		false(unreach-call)	12.819723511	4.451730625005439	
loop-acceleration/underapprox_1-2.yml	true	9.471659926	3.7505209911614656		true	9.278832754	3.6300330091034994	
loop-acceleration/underapprox_2-1.yml	false(unreach-call)	12.140373213	4.402758733136579		false(unreach-call)	12.133943596	4.362530836020596	
loop-acceleration/underapprox_2-2.yml	true	8.431611229	3.4504023699555546		true	8.643560373	3.4496815060265362	
loop-crafted/simple_array_index_value_1-1.yml	TIMEOUT				TIMEOUT			
loop-crafted/simple_array_index_value_1-2.yml	false(unreach-call)	9.918536592	3.837992544984445		false(unreach-call)	9.892994484	3.721083201933652	
loop-crafted/simple_array_index_value_2.yml	TIMEOUT				TIMEOUT			
loop-crafted/simple_array_index_value_3.yml	TIMEOUT				TIMEOUT			
loop-crafted/simple_array_index_value_4.i.v+lhb-reducer.yml	TIMEOUT				TIMEOUT			
loop-crafted/simple_array_index_value_4.i.v+nlh-reducer.yml	TIMEOUT				TIMEOUT			
loop-crafted/simple_array_index_value_4.yml	TIMEOUT				TIMEOUT			
loop-crafted/simple_vardep_1.yml	true	9.439906587	3.6735803820192814		true	9.66039385	3.6771445479243994	
loop-crafted/simple_vardep_2.yml	true	10.035748066	3.8138896841555834		true	10.378743722	3.8427064119605348	
loop-invgen/MADWiFi-encode_ie_ok.yml	TIMEOUT				TIMEOUT			
loop-invgen/NetBSD_loop.yml	TIMEOUT				TIMEOUT			
loop-invgen/SpamAssassin-loop.i.v+cfa-reducer.yml	TIMEOUT				TIMEOUT			
loop-invgen/SpamAssassin-loop.yml	TIMEOUT				TIMEOUT			
loop-invgen/apache-escape-absolute.i.v+cfa-reducer.yml	TIMEOUT				TIMEOUT			
loop-invgen/apache-escape-absolute.yml	TIMEOUT				TIMEOUT			
loop-invgen/apache-get-tag.i.p+lhb-reducer.yml	true	46.050891993	11.021372500108555		true	42.577221683	10.601726040942594	
loop-invgen/apache-get-tag.i.p+nlh-reducer.yml	true	131.381763466	44.550004086922854		true	132.778030755	43.29388445499353	
loop-invgen/apache-get-tag.i.p+sep-reducer.yml	true	165.827955503	57.22636350709945		true	164.805329964	57.87416668701917	
loop-invgen/apache-get-tag.i.v+lhb-reducer.yml	true	26.067337096	6.845431443070993		true	25.652141492	6.613778916071169	
loop-invgen/apache-get-tag.i.v+nlh-reducer.yml	true	25.606153063	6.586117364000529		true	25.801660268	6.5703714420087636	
loop-invgen/apache-get-tag.yml	true	22.454200219	5.886240195017308		true	21.813912031	5.677905356977135	
loop-invgen/down.yml	TIMEOUT				TIMEOUT			
loop-invgen/fragtest_simple.yml	TIMEOUT				TIMEOUT			
loop-invgen/half_2.yml	TIMEOUT				TIMEOUT			
loop-invgen/heapsort.yml	TIMEOUT (EXCEPTION)				TIMEOUT			
loop-invgen/id_build.i.p+nlh-reducer.yml	TIMEOUT				TIMEOUT			
loop-invgen/id_build.i.p+sep-reducer.yml	TIMEOUT				TIMEOUT			
loop-invgen/id_build.i.v+lhb-reducer.yml	TIMEOUT				TIMEOUT			
loop-invgen/id_build.yml	true	12.760832862	4.1699803688097745		true	12.936358234	4.158196798991412	
loop-invgen/id_trans.yml	false(unreach-call)	8.881611116	3.497901601018384		false(unreach-call)	8.787678421	3.5023920870153233	
loop-invgen/large_const.yml	true	13.10476202	4.305870784912258		true	13.646066982	4.2222761360462755	
loop-invgen/nest-if3.yml	TIMEOUT				TIMEOUT			
loop-invgen/nested6.yml	TIMEOUT				TIMEOUT			
loop-invgen/nested9.yml	TIMEOUT				TIMEOUT			
loop-invgen/sendmail-close-angle.yml	TIMEOUT				TIMEOUT			
loop-invgen/seq-3.yml	TIMEOUT				TIMEOUT			
loop-invgen/string_concat-noarr.yml	TIMEOUT				TIMEOUT			
loop-invgen/up.yml	TIMEOUT				TIMEOUT			
loop-lit/afnp2014.yml	true	135.359741073	50.95352489105426		true	191.346964303	79.67951450799592	
loop-lit/bhmr2007.yml	TIMEOUT				TIMEOUT			
loop-lit/cggmp2005.yml	true	9.836760549	3.7702833299990743		true	9.633705461	3.566821819054894	
loop-lit/cggmp2005_variant.yml	TIMEOUT				TIMEOUT			
loop-lit/cggmp2005b.yml	true	9.701256621	3.754303490044549		true	9.630800716	3.621592396055348	
loop-lit/css2003.yml	true	10.082838739	3.742624665843323		true	9.984196643	3.6541762499837205	
loop-lit/ddlm2013.yml	TIMEOUT				TIMEOUT			
loop-lit/gcnr2008.yml	false(unreach-call)	8.931335854	3.4722858760505915		false(unreach-call)	9.262497468	3.430093068978749	
loop-lit/gj2007.c.i.p+lhb-reducer.yml	true	14.925561957	4.652962388005108		true	16.290511587	4.6419293789658695	
loop-lit/gj2007.c.i.p+nlh-reducer.yml	true	16.716761782	5.089919280027971		true	16.68488276	4.9178016759688035	
loop-lit/gj2007.yml	true	15.011261063	4.594287757994607		true	15.269476059	4.578345634974539	
loop-lit/gj2007b.yml	TIMEOUT				TIMEOUT			
loop-lit/gr2006.yml	true	34.571323901	8.486092378851026		true	34.507299103	8.55725773202721	
loop-lit/gsv2008.c.i.p+cfa-reducer.yml	OUT OF JAVA MEMORY				TIMEOUT			
loop-lit/gsv2008.c.i.v+cfa-reducer.yml	OUT OF JAVA MEMORY				TIMEOUT			
loop-lit/gsv2008.c.i.v+lhb-reducer.yml	TIMEOUT				TIMEOUT			
loop-lit/gsv2008.yml	OUT OF JAVA MEMORY				TIMEOUT			
loop-lit/hhk2008.yml	TIMEOUT				TIMEOUT			
loop-lit/jm2006.c.i.v+cfa-reducer.yml	TIMEOUT				TIMEOUT			
loop-lit/jm2006.yml	TIMEOUT				TIMEOUT			
loop-lit/jm2006_variant.yml	TIMEOUT				TIMEOUT			
loop-lit/mcmillan2006.yml	TIMEOUT				TIMEOUT			
loop-new/count_by_1.yml	true	8.774031715	3.5016196169890463		true	8.526754	3.4298512330278754	
loop-new/count_by_1_variant.yml	true	8.549448438	3.4529794370755553		true	8.391733004	3.318244881927967	
loop-new/count_by_2.yml	TIMEOUT				true	301.850581441	88.0747863180004	
loop-new/count_by_k.yml	TIMEOUT				TIMEOUT			
loop-new/count_by_nondet.yml	TIMEOUT				TIMEOUT			
loop-new/gauss_sum.i.p+cfa-reducer.yml	true	156.454004022	54.69033935572952		true	162.308663356	57.00986195495352	
loop-new/gauss_sum.i.p+lhb-reducer.yml	true	158.576793939	56.09471918316558		true	166.151305829	58.24602657894138	
loop-new/gauss_sum.i.v+cfa-reducer.yml	true	156.236339247	55.25039214966819		true	160.476721272	56.16177154099569	
loop-new/gauss_sum.yml	true	88.834645968	27.005016507115215		true	94.37814136	28.930694524897262	
loop-new/half.yml	TIMEOUT				TIMEOUT			
loop-new/nested-1.yml	TIMEOUT (EXCEPTION)				TIMEOUT			
loop-industry-pattern/aiob_1.yml	true	124.138532144	80.7263566982001		true	224.54757057	102.22129084705375	
loop-industry-pattern/aiob_2.yml	true	127.521380162	87.08190598804504		true	221.239720236	106.15740799391642	
loop-industry-pattern/aiob_3.yml	true	127.195997696	83.26966415997595		true	224.870675727	103.70611268095672	
loop-industry-pattern/aiob_4.c.v+cfa-reducer.yml	true	101.378410154	57.25357387587428		true	195.724921702	76.86632316501345	
loop-industry-pattern/aiob_4.c.v+lh-reducer.yml	true	109.059661309	65.29021082492545		true	214.436789182	85.18278899905272	
loop-industry-pattern/aiob_4.c.v+lhb-reducer.yml	true	134.531301443	61.970049070194364		true	252.612934517	80.83810444106348	
loop-industry-pattern/aiob_4.c.v+nlh-reducer.yml	true	20.369084273	5.790686959866434		true	20.897305203	5.710829418967478	
loop-industry-pattern/aiob_4.yml	true	95.07367991	54.67849111603573		true	158.094182859	74.63461132301018	
loop-industry-pattern/mod3.c.v+cfa-reducer.yml	true	15.044647486	8.27338837319985		true	15.24022452	8.210150567931123	
loop-industry-pattern/mod3.c.v+lhb-reducer.yml	TIMEOUT				TIMEOUT			
loop-industry-pattern/mod3.c.v+sep-reducer.yml	TIMEOUT				TIMEOUT			
loop-industry-pattern/mod3.yml	true	15.299803395	8.177416577935219		true	15.022805929	8.26961296889931	
loop-industry-pattern/nested-3.yml	TIMEOUT				TIMEOUT			
loop-industry-pattern/ofuf_1.yml	EXCEPTION				EXCEPTION			
loop-industry-pattern/ofuf_2.yml	EXCEPTION				EXCEPTION			
loop-industry-pattern/ofuf_3.yml	EXCEPTION				EXCEPTION			
loop-industry-pattern/ofuf_4.yml	EXCEPTION				EXCEPTION			
loop-industry-pattern/ofuf_5.yml	EXCEPTION				EXCEPTION			
loops-crafted-1/Mono1_1-1.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/Mono1_1-2.yml	TIMEOUT				true	782.613493755	243.7793240279425	
loops-crafted-1/Mono3_1.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/Mono4_1.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/Mono5_1.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/Mono6_1.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/discover_list.yml	false(unreach-call)				false(unreach-call)			
loops-crafted-1/iftelse.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/in-de20.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/in-de31.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/in-de32.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/in-de41.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/in-de42.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/in-de51.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/in-de52.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/in-de61.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/in-de62.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/loopv1.yml	TIMEOUT				true	468.458202649	156.3254572940059	
loops-crafted-1/loopv2.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/loopv3.yml	TIMEOUT				true	303.429500083	88.9374292709399	
loops-crafted-1/mono-crafted_1.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/mono-crafted_10.yml	TIMEOUT				true	787.198845416	243.9212100279983	
loops-crafted-1/mono-crafted_11.yml	TIMEOUT				true	780.994540449	243.75754648202565	
loops-crafted-1/mono-crafted_12.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/mono-crafted_13.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/mono-crafted_14.yml	TIMEOUT				true	821.471203271	244.77760333498009	
loops-crafted-1/mono-crafted_3.yml	TIMEOUT				true	809.120272218	245.06582600506954	
loops-crafted-1/mono-crafted_6.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/mono-crafted_7.yml	TIMEOUT				true	819.607248139	244.6613916120259	
loops-crafted-1/mono-crafted_8.yml	TIMEOUT				true	786.345633743	244.2889489219524	
loops-crafted-1/mono-crafted_9.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/nested3-1.yml	true	9.363737109	3.6777278534136713		true	9.78809742	3.7173449540277943	
loops-crafted-1/nested3-2.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/nested5-1.yml	true	9.588985704	3.6579450871795416		true	10.191292372	3.7335458379238844	
loops-crafted-1/nested5-2.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/nested_delay_nd.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/nested_delay_notd2.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/net_reset.yml	true	19.164710091	8.317532630171627		true	20.792839681	8.601533723063767	
loops-crafted-1/sum_by_3.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/sum_natnum.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/sumt2.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/sumt3.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/sumt4.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/sumt5.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/sumt6.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/sumt7.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/sumt8.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/sumt9.yml	TIMEOUT				TIMEOUT (EXCEPTION)			
loops-crafted-1/theatreSquare.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/vnew1.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/vnew2.yml	TIMEOUT				TIMEOUT			
loops-crafted-1/watermelon.yml	EXCEPTION				EXCEPTION			
loop-invariants/bin-suffix-5.yml	TIMEOUT				TIMEOUT			
loop-invariants/const.yml	true	8.013348249	3.4137521549127996		true	8.660136562	3.4783475720323622	
loop-invariants/eq1.yml	true	8.710465746	3.54938631830737		true	9.122550688	3.432493719039485	
loop-invariants/eq2.yml	TIMEOUT				TIMEOUT			
loop-invariants/even.yml	TIMEOUT				true	308.258798877	88.2058527180925	
loop-invariants/mod4.yml	TIMEOUT				true	306.125513321	88.05397181701846	
loop-invariants/odd.yml	TIMEOUT				TIMEOUT			
loop-simple/deep-nested.yml	TIMEOUT				TIMEOUT			
verifythis/duplets.yml	TIMEOUT				TIMEOUT			
verifythis/elimination_max.yml	TIMEOUT				TIMEOUT			
verifythis/lcp.yml	TIMEOUT				TIMEOUT			
verifythis/prefixsum_iter.yml	TIMEOUT				TIMEOUT			
verifythis/tree_del_iter.yml	EXCEPTION				EXCEPTION			
verifythis/tree_del_iter_incorrect.yml	EXCEPTION				EXCEPTION			
nla-digbench/bresenham.yml	TIMEOUT				TIMEOUT			
nla-digbench/cohencu.yml	TIMEOUT				TIMEOUT			
nla-digbench/cohendiv.yml	TIMEOUT				TIMEOUT			
nla-digbench/dijkstra.yml	TIMEOUT				TIMEOUT			
nla-digbench/divbin.yml	TIMEOUT				TIMEOUT			
nla-digbench/divbin2.yml	TIMEOUT				TIMEOUT			
nla-digbench/egcd.yml	TIMEOUT				TIMEOUT			
nla-digbench/egcd2.yml	TIMEOUT				TIMEOUT			
nla-digbench/egcd3.yml	TIMEOUT				TIMEOUT			
nla-digbench/fermat1.yml	TIMEOUT				TIMEOUT			
nla-digbench/fermat2.yml	TIMEOUT				TIMEOUT			
nla-digbench/freire1.yml	false(unreach-call)	93.685547136	36.014147373382		false(unreach-call)	94.76418695	36.642467202967964	
nla-digbench/freire2.yml	false(unreach-call)	28.130795611	7.238060783129185		false(unreach-call)	29.151972175	7.290429650922306	
nla-digbench/geo1.yml	TIMEOUT				TIMEOUT			
nla-digbench/geo2.yml	TIMEOUT				TIMEOUT			
nla-digbench/geo3.yml	TIMEOUT				TIMEOUT			
nla-digbench/hard.yml	false(unreach-call)	79.764804921	27.57440064707771		false(unreach-call)	109.573536982	40.78970036294777	
nla-digbench/hard2.yml	true	53.953729824	16.16985360486433		true	54.859885728	16.42191846796777	
nla-digbench/knuth.yml	TIMEOUT				TIMEOUT			
nla-digbench/lcm1.yml	TIMEOUT				TIMEOUT			
nla-digbench/lcm2.yml	TIMEOUT				TIMEOUT			
nla-digbench/mannadiv.yml	TIMEOUT				TIMEOUT			
nla-digbench/prod4br.yml	TIMEOUT				TIMEOUT			
nla-digbench/prodbin.yml	TIMEOUT				TIMEOUT			
nla-digbench/ps2.yml	TIMEOUT				TIMEOUT			
nla-digbench/ps3.yml	TIMEOUT				TIMEOUT			
nla-digbench/ps4.yml	TIMEOUT				TIMEOUT			
nla-digbench/ps5.yml	TIMEOUT				TIMEOUT			
nla-digbench/ps6.yml	TIMEOUT				TIMEOUT			
nla-digbench/sqrt1.yml	TIMEOUT				TIMEOUT			
product-lines/elevator_spec1_product21.cil.yml	true	759.996939415	267.53387590963393		TIMEOUT			
product-lines/elevator_spec1_product29.cil.yml	TIMEOUT				TIMEOUT			
product-lines/elevator_spec13_product21.cil.yml	TIMEOUT				TIMEOUT			
product-lines/elevator_spec13_productSimulator.cil.yml	TIMEOUT				TIMEOUT			
product-lines/elevator_spec14_product19.cil.yml	true	65.677873473	16.718531215097755		true	56.689033867	13.646808448946103	
product-lines/elevator_spec14_product20.cil.yml	false(unreach-call)	26.70966751	9.078388419933617		false(unreach-call)	25.408506834	7.111261003999971	
product-lines/elevator_spec14_productSimulator.cil.yml	false(unreach-call)	91.803373215	33.150543191004544		false(unreach-call)	75.765145998	23.30592955101747	
product-lines/email_spec6_product20.cil.yml	false(unreach-call)	107.361247706	29.98185411375016		false(unreach-call)	104.569568067	28.66607602708973	
product-lines/minepump_spec1_product35.cil.yml	false(unreach-call)	11.425118787	4.038253901991993		false(unreach-call)	11.168554543	3.9908028210047632	
product-lines/minepump_spec1_product47.cil.yml	true	22.276617314	6.002416422590613		true	23.388874078	6.148554461891763	
recursive-simple/id_o200.yml	EXCEPTION				EXCEPTION			
recursive-simple/id_i5_o5-2.yml	EXCEPTION				EXCEPTION			
recursive-simple/sum_non_eq-2.yml	EXCEPTION				EXCEPTION			
recursive/Addition01-2.yml	EXCEPTION				EXCEPTION			
recursive/Fibonacci01-1.yml	EXCEPTION				EXCEPTION			
recursive/McCarthy91-2.yml	EXCEPTION				EXCEPTION			
verifythis/tree_del_rec.yml	EXCEPTION				EXCEPTION			
systemc/toy.cil.yml	TIMEOUT				TIMEOUT			
systemc/token_ring.04.cil-1.yml	TIMEOUT				TIMEOUT			
systemc/transmitter.04.cil.yml	false(unreach-call)	45.390569089	10.393644034862518		false(unreach-call)	40.154758585	9.394543810049072	
seq-pthread/cs_lamport.yml	TIMEOUT				TIMEOUT			
seq-pthread/cs_read_write_lock-1.yml	TIMEOUT (EXCEPTION)				TIMEOUT			
systemc/bist_cell.cil.yml	TIMEOUT				TIMEOUT			
seq-mthreaded/rekcba_aso.1.M1-1.yml	TIMEOUT				TIMEOUT			
seq-mthreaded/rekh_nxt.2.M4-2.yml	OUT OF MEMORY				TIMEOUT (EXCEPTION)			
seq-mthreaded/rekh_nxt.3.M1.yml	TIMEOUT				TIMEOUT			
seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.UNBOUNDED.pals.c.v+nlh-reducer.yml	true	74.807129923	22.142221544869244		true	75.750762303	22.201223165960982	
seq-mthreaded-reduced/pals_lcr-var-start-time.3.ufo.BOUNDED-6.pals.c.v+sep-reducer.yml	true	234.754988802	89.01550845569		true	401.241549081	105.23808770498727	
seq-pthread/cs_fib-1.yml	TIMEOUT				TIMEOUT			
seq-pthread/cs_queue-2.yml	TIMEOUT				TIMEOUT			
eca-rers2012/Problem01_label19.yml	true	35.376241115	8.561913470737636		true	32.272191443	7.88075545092579	
eca-rers2012/Problem01_label58.yml	true	36.530621739	8.790353994816542		true	33.298264485	7.996240397915244	
eca-rers2012/Problem03_label15.yml	true	103.191574134	35.40219841711223		true	104.157503469	35.66592673002742	
eca-rers2012/Problem05_label45.yml	true	184.149455959	53.88989560864866		true	147.924995567	44.29800951795187	
eca-rers2012/Problem06_label26.yml	TIMEOUT (true)				TIMEOUT			
eca-rers2012/Problem09_label59.yml	TIMEOUT (OUT OF JAVA MEMORY)				OUT OF JAVA MEMORY			
eca-rers2012/Problem12_label20.yml	TIMEOUT				TIMEOUT			
eca-rers2012/Problem13_label08.yml	TIMEOUT				TIMEOUT			
eca-rers2012/Problem15_label08.yml	true	559.427670765	249.3876503529027		TIMEOUT			
eca-rers2012/Problem18_label30.yml	true	168.563096675	55.81553947785869		true	156.631852189	53.761943820049055	
floats-cdfpl/newton_3_1.yml	TIMEOUT				TIMEOUT			
floats-cdfpl/square_4.yml	EXCEPTION				TIMEOUT			
floats-cbmc-regression/float1.yml	true	7.324333064	3.2738615847192705		true	7.211811054	3.2251311079598963	
float-benchs/interpolation2.c.v+nlh-reducer.yml	true	98.036149463	87.60962152201682		true	228.009441556	154.5132907429943	
float-benchs/nan_float_range.yml	true	7.432938173	3.3338126419112086		true	7.535566706	3.2776801309082657	
float-benchs/sqrt_poly.yml	true	56.584992184	50.75418228190392		true	39.417201961	33.898296799045056	
float-newlib/double_req_bl_0270a.yml	true	60.788180874	22.45404796488583		true	63.069739444	23.510215739021078	
float-newlib/double_req_bl_0970b.yml	true	33.218554673	19.629909314215183		true	33.350059191	20.67329545901157	
float-newlib/double_req_bl_1072a.yml	true	9.380640311	3.706067157909274		true	10.522380381	3.693335674935952	
float-newlib/float_req_bl_1252a.yml	true	8.438432363	3.485901934094727		true	8.60990839	3.5200579310767353	
ddv-machzwd/ddv_machzwd_inw_p.yml	true	16.799230988	4.990306669846177		true	16.724702551	4.884569515008479	
heap-data/shared_mem2.yml	TIMEOUT				TIMEOUT			
ldv-regression/test10.yml	true	8.057118317	3.4532492351718247		true	8.301873937	3.445190282887779	
list-simple/sll2n_append_unequal.yml	true	76.476692183	23.76977605232969		true	77.875662919	23.901273507042788	
ldv-sets/test_mutex.yml	EXCEPTION				TIMEOUT			

